Ages and metallicities of quiescent galaxies: confronting broadband ($UVJ$) colours with stellar absorption lines

For decades, studying quiescent galaxies beyond $z\sim1$ has been challenging due to the reliance on photometric spectral energy distributions, which are highly susceptible to degeneracies between age, metallicity, dust, and star-formation history. Only recently has deep, rest-frame, optical spectroscopy made robust metallicity and age measurements possible, allowing us to empirically assess their effects on continuum shapes. To this end, we measure ages and metallicities of $\sim700$ massive ($10.2\lesssim\log(M_*/M_\odot)\lesssim11.8$), quiescent galaxies at $0.6\lesssim z\lesssim1.0$ from the Large Early Galaxy Astrophysics Census (LEGA-C) via continuum-normalized, absorption-line spectra, and compare with independent rest-frame $U-V$ and $V-J$ colours. Age increases along the quiescent sequence as both colours redden, consistent with stellar population synthesis (SPS) model predictions. Metallicity increases perpendicularly to the age trend, with higher metallicities at redder $U-V$ and bluer $V-J$ colours. Thus, age and metallicity behave differently in the $UVJ$ diagram. Moreover, this trend conflicts with SPS model expectations of increasing metallicity approximately along the quiescent sequence. Independent dynamical mass-to-light ratio trends also differ dramatically from SPS model predictions. These results demonstrate that relying on model fits to continuum shapes alone may lead to systematic biases in ages, metallicities, and stellar masses. The cause of these data-model disparities may stem from non-solar abundance patterns in quiescent galaxies or the treatment of evolved stellar phases in the models. Resolving these discrepancies is crucial, as photometric data remain central even with JWST.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> age_met_cat.dat <==
M1_140050   140050 M1   150.14167785644531 2.4460620880126958 0.8987 1.909712333 1.026786639 2.6363313858253798 0.4042871314563106 0.4953427916942188 -0.1583000000000000 0.0832999999999999 0.0864999999999999                                                            
M1_126585   126585 M1   150.32394409179688 2.2823319435119629 0.9818 2.013652851 1.129446215 4.0355246088074717 0.6383699360169037 0.6597418552722001 -0.0095000000000000 0.0817000000000000 0.0725000000000000                                                            
M1_128133   128133 M1   150.31333923339844 2.2991490364074707 0.6671 1.954506090 1.258318449 4.4586152794807061 0.6981111932990869 0.8890651373485438  0.0833000000000000 0.0534000000000000 0.0941000000000000  0.1341750000000000  0.1032399999999999  0.0884200000000000
M1_129358   129358 M1   150.16879272460938 2.3154659271240234 0.8525 1.768832953 1.014547689 2.7694912668096823 0.2270208192983410 0.5229131231029197 -0.3770000000000000 0.1012999999999999 0.0936000000000000                                                            
M1_208622   208622 M1   150.13893127441406 2.5007710456848145 0.6476 1.914906770 1.142048929 5.9374504730219524 0.9392310160355134 0.9419653130254289 -0.3961000000000000 0.0785000000000000 0.0750000000000000  0.3128600000000000  0.0735250000000000  0.0815500000000000
M1_131013   131013 M1   150.28303527832031 2.3340280055999760 0.6765 1.957283704 1.318098138 2.5509385679684224 0.4675507483319144 0.6044091960220354 -0.0534999999999999 0.1090000000000000 0.1047999999999999                                                            
M1_211409   211409 M1   150.27272033691406 2.5343599319458008 0.7136 2.109551453 1.266059500 2.8536453620049653 0.5138335314112992 0.6524765942345517  0.2853000000000000 0.1096000000000000 0.1109000000000000                                                            
M1_132048   132048 M1   150.25428771972656 2.3434870243072510 0.5983 2.027807855 1.262010795 2.3136624597035387 0.1118754984885995 0.1246612697444392  0.1407000000000000 0.0278999999999999 0.0270000000000000  0.2433350000000000  0.0356900000000000  0.0350749999999999
M1_207825   207825 M1   150.29466247558594 2.4887039661407471 0.6965 1.972378052 1.116318637 2.5638936102242944 0.0856019565004147 0.0844212398590298  0.0745000000000000 0.0182999999999999 0.0195000000000000                                                            
M1_206858   206858 M1   150.09439086914062 2.4782130718231201 0.7252 1.847191042 0.904263097 1.4371430533563907 0.0860377484501176 0.0737939150168316  0.0737000000000000 0.0369000000000000 0.0384999999999999                                                            
M1_206573   206573 M1   150.26716613769531 2.4697699546813965 0.7016 2.037573711 1.187544532 3.5220863561846758 0.4801062895673221 0.5603943346132094 -0.0359000000000000 0.0451000000000000 0.0389000000000000  0.0158600000000000  0.0991300000000000  0.0925700000000000
M1_139772   139772 M1   150.26686096191406 2.4394180774688721 0.6963 2.084892236 1.232140611 6.4135723754585863 1.4221387687220295 1.6303646943604555 -0.2179000000000000 0.0431999999999999 0.0489000000000000  0.2282000000000000  0.0332600000000000  0.0311799999999999
M1_134169   134169 M1   150.29888916015625 2.3724029064178467 0.7383 1.993749864 1.112895254 3.2314690444798853 0.3244159348326916 0.4122165777461268  0.0750000000000000 0.0504000000000000 0.0535999999999999                                                            
M1_210210   210210 M1   150.14811706542969 2.5178439617156982 0.6541 2.015221229 1.195623107 2.9342695039559690 0.1655319278565833 0.2803908165733959  0.0713000000000000 0.0223000000000000 0.0244999999999999  0.3364750000000000  0.0275100000000000  0.0271750000000000
M1_206511   206511 M1   150.31451416015625 2.4729158878326416 0.9023 2.049086421 1.138755956 3.9636929115081032 1.0030287492157950 1.6072189512001966 -0.1198999999999999 0.1329000000000000 0.0945000000000000                                                            
M1_139423   139423 M1   150.10554504394531 2.4390139579772949 0.7499 1.899093314 1.127166039 2.0994232380383342 0.2185013494610147 0.1870796952243643 -0.3050000000000000 0.0698000000000000 0.0824000000000000                                                            
M1_205548   205548 M1   150.29197692871094 2.4581570625305176 0.8743 1.887404957 1.237362779 2.3046235741548187 0.3481124277748372 0.3762373647749385 -0.2587000000000000 0.1223999999999999 0.1587000000000000                                                            
M1_130052   130052 M1   150.11953735351562 2.3220911026000977 0.6037 2.139268707 1.242115622 5.5564831283712603 0.7075234197135906 0.7471856728982583  0.0329000000000000 0.0356999999999999 0.0346999999999999  0.2077800000000000  0.0361600000000000  0.0352699999999999
M1_131393   131393 M1   150.30096435546875 2.3404250144958496 0.7277 1.848018217 0.965497825 1.8327363769361249 0.0784925851731313 0.0793365914653154  0.1351000000000000 0.0364000000000000 0.0347000000000000                                                            
M1_133163   133163 M1   150.33682250976562 2.3612549304962158 0.6963 1.947063493 1.077281454 2.0100182471136936 0.1402356129892356 0.1430125558207053  0.0523000000000000 0.0443999999999999 0.0431000000000000                                                            
M1_139221   139221 M1   150.27502441406250 2.4347400665283203 0.6970 1.778658164 1.222508492 2.3399145610550995 0.2877113174746202 0.2688538341195424 -0.1777000000000000 0.0764000000000000 0.0906000000000000                                                            
M1_133783   133783 M1   150.27902221679688 2.3684279918670650 0.6924 1.995499469 1.143850558 3.2613694594087899 0.3784828672790283 0.4167817288489304 -0.0051000000000000 0.0426000000000000 0.0377000000000000  0.0582150000000000  0.0503250000000000  0.0457199999999999
M1_206501   206501 M1   150.13035583496094 2.4721529483795166 0.9258 1.762728235 1.060939182 2.5917911346159448 0.4314733593011139 0.4171505921873836 -0.0591999999999999 0.1700000000000000 0.0857999999999999                                                            
M1_134077   134077 M1   150.13612365722656 2.3705420494079590 0.9263 1.958236295 1.427365364 2.4564051543247203 0.3003379483962676 0.3127813285558118 -0.3989000000000000 0.2041000000000000 0.1253999999999999                                                            
M1_205742   205742 M1   150.08876037597656 2.4606409072875977 0.7271 1.978943854 1.140331400 5.4125260551515444 0.7639697509550730 0.7029020220859058 -0.1403000000000000 0.0601999999999999 0.0630999999999999  0.0987300000000000  0.1420300000000000  0.1263200000000000
M1_205760   205760 M1   150.08845520019531 2.4635710716247559 0.7235 2.035405306 1.146149274 4.4616962458096427 1.2862340951866114 1.7403199339026516 -0.2352000000000000 0.0932000000000000 0.0992000000000000  0.4410500000000000  0.0674100000000000  0.0818300000000000
M3_113352   113352 M3   150.11967468261719 2.1172409057617188 0.9587 1.769159023 1.086215141 3.3581492958644228 0.6518433860839049 0.9340768806516696 -0.1232000000000000 0.1728999999999999 0.1572000000000000                                                            
M3_112793   112793 M3   150.29356384277344 2.1102719306945801 0.6710 1.865178849 1.188934271 5.2941958101742772 2.0687000789172303 2.3466397477405243 -0.2183000000000000 0.0732000000000000 0.0633000000000000  0.3372050000000000  0.0774649999999999  0.0786350000000000
M3_110805   110805 M3   150.17149353027344 2.0840740203857422 0.7293 1.778316782 1.225814759 1.4008769839545836 0.2328910968388788 0.3135320583481860 -0.3984000000000000 0.2584000000000001 0.1150999999999999                                                            
M3_110509   110509 M3   150.26849365234375 2.0770030021667480 0.6674 1.941697428 1.268328060 1.9177853644826528 0.0958242486224920 0.0971490078200381  0.0007999999999999 0.0332999999999999 0.0443000000000000  0.4368800000000000  0.0617500000000000  0.0611999999999999
M3_109969   109969 M3   150.31381225585938 2.0724010467529297 0.8707 1.971390410 1.076055903 2.7014690729572468 0.2631213302211564 0.5106917544008737  0.0444999999999999 0.0892999999999999 0.0986000000000000                                                            
M3_109352   109352 M3   150.10891723632812 2.0639519691467285 0.7246 2.097227551 1.388550419 4.9567840659411813 1.5020056902845385 2.7380787621524365 -0.3427000000000000 0.1260000000000000 0.1223000000000000  0.3654350000000000  0.0848850000000000  0.0809649999999999
M3_117010   117010 M3   150.16966247558594 2.1654660701751709 0.6769 1.947407142 1.140937236 3.5050966680669280 0.5794822436248896 0.5391283269379205 -0.1609000000000000 0.0692000000000000 0.0760999999999999                                                            
M3_107489   107489 M3   150.29829406738281 2.0420470237731934 0.8385 2.038983919 1.162318136 2.8721029297978333 0.3822465084400876 0.2612238249720320  0.0615000000000000 0.0560000000000000 0.0520999999999999                                                            
M3_107362   107362 M3   150.12547302246094 2.0383388996124268 0.6769 2.087361588 1.210293236 5.4287519703968243 1.2487663197237182 1.2312660910188820 -0.0549000000000000 0.0717999999999999 0.0607000000000000  0.2026799999999999  0.0645349999999999  0.0659300000000000
M3_106103   106103 M3   150.27517700195312 2.0236659049987797 0.6665 2.181310626 1.299456182 2.7707669583872043 0.2181934929533648 3.2799203136644688  0.2505000000000000 0.0526000000000000 0.0662999999999999  0.3682400000000000  0.0931000000000000  0.0918899999999999
M3_109713   109713 M3   150.14251708984375 2.0693569183349609 0.7276 1.859373178 1.195395891 3.6174288676421815 0.7313246375756113 0.6197101712485820 -0.1893000000000000 0.0754999999999999 0.0659000000000000                                                            
M3_117694   117694 M3   150.09016418457031 2.1739010810852051 0.6827 2.084512145 1.223957290 5.0664061243329757 0.9612644922760910 1.0592574744984105 -0.1714999999999999 0.0676000000000000 0.0643999999999999  0.2883400000000000  0.0668099999999999  0.0532650000000000
M3_111390   111390 M3   150.12010192871094 2.0910680294036865 0.6676 1.888835937 0.975103223 2.3806743896254474 0.1178566652577212 0.1222420295463811  0.0356000000000000 0.0350000000000000 0.0301000000000000  0.2226850000000000  0.0427749999999999  0.0511899999999999
M3_107370   107370 M3   150.17889404296875 2.0411779880523682 0.8437 1.810418476 0.952747836 3.2568668220166987 0.3164667883570354 0.4192060063781578 -0.1702000000000000 0.0708999999999999 0.0743000000000000                                                            
M3_122001   122001 M3   150.32087707519531 2.2244749069213867 0.6080 2.046320926 1.288455136 2.9060293752636306 0.2174698473767570 0.6035624687194923 -0.1417000000000000 0.0585000000000000 0.0461999999999999  0.2011700000000000  0.0452849999999999  0.0439549999999999
M3_120308   120308 M3   150.09562683105469 2.2036991119384770 0.7281 2.167394256 1.341669953 2.9437437337117407 0.2175808760867409 0.3965258956720983 -0.0284000000000000 0.0521000000000000 0.0536000000000000  0.3168700000000000  0.0626200000000000  0.0560900000000000
M3_119802   119802 M3   150.10360717773438 2.1979219913482666 0.6819 2.017485924 1.396691942 2.4126815325916331 0.3161025178188801 0.3438795404743178 -0.0231000000000000 0.0687000000000000 0.0736999999999999  0.2869650000000000  0.0669750000000000  0.0749949999999999
M3_119700   119700 M3   150.25837707519531 2.1989560127258301 0.6666 2.012319513 1.149380034 5.8573341442583784 1.4417613994936929 1.6427178527439821 -0.0605000000000000 0.0736000000000000 0.0827000000000000  0.3498100000000000  0.0912700000000000  0.0834449999999999
M3_125015   125015 M3   150.07110595703125 2.2631471157073970 0.9791 1.907890608 0.893943093 2.5351286304979079 0.4483084334136496 0.3508246985437542 -0.4985000000000000 0.1391000000000000 0.1750000000000000                                                            
M3_125244   125244 M3   150.26287841796875 2.2673130035400391 0.9769 1.617953255 0.924903247 1.3369033144728044 0.0621823395821240 0.1255960126213199  0.1659000000000000 0.0844000000000000 0.0915999999999999                                                            
M3_119474   119474 M3   150.09239196777344 2.1936180591583252 0.6805 2.073194327 1.217067908 6.2215701172875733 1.7377067558392398 2.1058771072412856 -0.1376000000000000 0.0612000000000000 0.0748000000000000  0.4474000000000000  0.0562399999999999  0.0466050000000000
M3_119005   119005 M3   150.10116577148438 2.1906290054321289 0.9249 1.643095839 1.071595798 2.2599560844343758 0.6416212888305457 0.4470013682931374 -0.2039999999999999 0.1905000000000000 0.2057999999999999                                                            
M3_120540   120540 M3   150.12945556640625 2.2063860893249512 0.9557 1.834554816 0.954061868 2.4945947269429549 0.3532570228262046 0.3107512997544335  0.0558000000000000 0.0757000000000000 0.0818999999999999                                                            
M4_125149   125149 M4   150.35935974121094 2.2658519744873047 0.6652 1.995463271 1.146511403 3.6677523159949512 0.4585804311529170 0.4737819924066050 -0.1518000000000000 0.0467000000000000 0.0490000000000000  0.3553600000000000  0.0620200000000000  0.0622550000000000
M4_88806     88806 M4   150.39097595214844 2.2391541004180908 0.6657 2.022128672 1.231321758 3.9183208939411074 0.5873495999251284 0.7443370505963617 -0.0842999999999999 0.0507000000000000 0.0438999999999999                                                            
M4_86744     86744 M4   150.39628601074219 2.2105169296264648 0.6716 1.994737344 1.141321086 2.5959719768130438 0.2319249193748319 0.3963046947049320  0.0075000000000000 0.0442000000000000 0.0447999999999999                                                            
M4_107643   107643 M4   150.18550109863281 2.0440869331359863 0.7346 1.999783544 1.147941450 5.1262525697028360 1.0375393187179829 0.9206833544937728 -0.0478000000000000 0.0770999999999999 0.0716000000000000  0.2557800000000000  0.0731300000000000  0.0650399999999999
M4_124231   124231 M4   150.19694519042969 2.2494549751281738 0.6775 1.911790224 1.188098005 3.1542782403443619 0.3733178944461423 0.3740441938516794 -0.0055000000000000 0.0442999999999999 0.0571000000000000  0.2783500000000000  0.0460899999999999  0.0449200000000000
M4_87479     87479 M4   150.42326354980469 2.2202639579772949 0.7408 2.102959867 1.228470093 6.9518437127824644 1.4022317450844499 1.1797315024283554 -0.2996999999999999 0.0764000000000000 0.0770999999999999                                                            
M4_123161   123161 M4   150.20617675781250 2.2400100231170650 0.7997 1.826408751 1.068562339 2.9093769918965471 0.2672936148484898 0.5345872296969796 -0.2508000000000000 0.0788999999999999 0.0580000000000000                                                            
M4_108989   108989 M4   150.21844482421875 2.0577499866485600 0.8280 2.078454256 1.194583596 3.1863978473281724 0.2670650594832644 0.4072008461901422  0.0996000000000000 0.0610000000000000 0.0675000000000000                                                            
M4_105474   105474 M4   150.25062561035156 2.0150420665740967 0.6732 1.543668876 0.818202328 1.2749700999437139 0.0766224785143459 0.0798517783751039 -0.3984000000000000 0.0656999999999999 0.0657000000000000                                                            
M4_125213   125213 M4   150.22593688964844 2.2650799751281738 0.6775 1.989989027 1.154523999 3.7931498497368188 0.5292834481494940 0.6105101159348132 -0.1016000000000000 0.0537000000000000 0.0525999999999999                                                            
M4_107468   107468 M4   150.36610412597656 2.0417850017547607 0.9177 1.812669266 0.824079643 1.1455129414455356 0.0646222050587041 0.1010216511734028  0.0487000000000000 0.0512000000000000 0.0453999999999999                                                            
M4_86349     86349 M4   150.41479492187500 2.2036941051483154 0.6713 1.666390432 0.919892763 1.1355336278419370 0.0468024641927150 0.1751824078721736 -0.0619000000000000 0.0931999999999999 0.0474999999999999                                                            
M4_117692   117692 M4   150.21621704101562 2.1733090877532959 0.6753 1.830730791 1.231515523 2.2682974262244757 0.2235421675563330 0.2820391833654668 -0.1173000000000000 0.0645999999999999 0.0620000000000000  0.1899850000000000  0.0729450000000000  0.0645649999999999
M4_117400   117400 M4   150.24217224121094 2.1685009002685547 0.6690 2.116337776 1.211856318 3.7975193897133281 0.4485729218537306 0.5036608245375218 -0.0598999999999999 0.0331999999999999 0.0341999999999999                                                            
M4_116829   116829 M4   150.19984436035156 2.1622629165649414 0.6685 2.097806748 1.247172291 4.1677340679767179 1.3723084141175874 1.7091477521282681  0.1489000000000000 0.0792000000000000 0.0636000000000000  0.4563899999999999  0.0695049999999999  0.0746700000000000
M4_107370   107370 M4   150.17889404296875 2.0411779880523682 0.8437 1.810418476 0.952747836 2.6073540044553898 0.3049856467111195 0.2527538528846086 -0.0698000000000000 0.0890000000000000 0.0810000000000000                                                            
M4_110110   110110 M4   150.19485473632812 2.0734610557556152 0.9371 1.842811837 1.047627379 2.7245827332577321 0.4811838610637052 0.7616130473681064 -0.3979000000000000 0.3070999999999999 0.1052000000000000                                                            
M4_84337     84337 M4   150.39515686035156 2.1718289852142334 0.8390 2.105370916 1.172518638 3.9201257629516499 0.7537063325602710 1.2781415172519075  0.0288000000000000 0.0890000000000000 0.0756999999999999                                                            
M4_111188   111188 M4   150.18388366699219 2.0894789695739746 0.9168 1.819701591 1.270283106 3.4064341658307566 0.7020026054804217 0.6769030709827983 -0.3559000000000000 0.1352999999999999 0.1356000000000000                                                            
M4_110578   110578 M4   150.34811401367188 2.0803990364074707 0.9297 1.832119550 1.041967888 3.0366867884657847 0.4125415541415834 0.7782351690840380 -0.0063000000000000 0.1031000000000000 0.1008000000000000                                                            
M4_80755     80755 M4   150.37037658691406 2.1197760105133057 0.7326 1.999535059 1.430475790 3.6316166620750514 0.8378830602341940 0.7651327346449963 -0.1425000000000000 0.0931000000000000 0.1029999999999999                                                            
M5_211347   211347 M5   150.02999877929688 2.5331048965454102 0.6972 1.961473756 1.148616353 2.6730064086633112 0.1698731619978131 0.4566879934868742 -0.0130000000000000 0.0533999999999999 0.0454000000000000                                                            
M5_168334   168334 M5   149.84689331054688 2.3101630210876465 0.7414 1.793443092 1.170704263 2.7164392688390824 0.3071122790128184 0.3477686906947598 -0.2244999999999999 0.0655000000000000 0.0745999999999999  0.1633900000000000  0.0676800000000000  0.0675800000000000
M5_172669   172669 M5   149.85398864746094 2.3585870265960693 0.6034 1.603770504 0.864590648 1.2702815783888091 0.0324667388319635 0.0570361628129088  0.1267000000000000 0.0292000000000000 0.0580999999999999  0.1034599999999999  0.0380549999999999  0.0399099999999999
M5_171079   171079 M5   149.89341735839844 2.3440780639648442 0.7537 2.004871546 1.125336966 4.2864720870238369 0.6484568141029317 0.6405608407196386 -0.2623000000000000 0.0691000000000000 0.0807999999999999                                                            
M5_165871   165871 M5   149.85403442382812 2.2829549312591557 0.7035 1.918430214 1.088609534 2.3555916164693942 0.1404803086587420 0.1334291734750987 -0.0283999999999999 0.0494000000000000 0.0487999999999999  0.1966999999999999  0.0679199999999999  0.0659200000000000
M5_172016   172016 M5   149.89088439941406 2.3539469242095947 0.6066 2.131086262 1.238101060 4.9819572895671191 0.8580592680489919 1.1459909208301378 -0.0257000000000000 0.0385999999999999 0.0347000000000000  0.2988150000000000  0.0348350000000000  0.0332500000000000
M5_236994   236994 M5   149.86151123046875 2.4843599796295166 0.7303 1.974362938 1.415164723 3.8344228144309209 0.8149245282163554 0.7363456733829260  0.0023999999999999 0.0521000000000000 0.0538000000000000                                                            
M5_173928   173928 M5   149.88287353515625 2.3741769790649414 0.9588 1.876499964 1.025059704 3.5067111964647761 0.5111159086420770 0.9899338135784918 -0.1421000000000000 0.1412000000000000 0.1245000000000000                                                            
M5_131942   131942 M5   149.92320251464844 2.3477480411529541 0.6921 2.040775172 1.262157650 2.5072636247771189 0.1033400624544625 0.1166183945016838  0.1932000000000000 0.0721000000000000 0.0838000000000000                                                            
M5_129897   129897 M5   150.05633544921875 2.3214120864868164 0.7288 1.985382990 1.216608623 4.4391518378955128 1.2071620844868365 0.9669562505711664 -0.0501000000000000 0.1004999999999999 0.1060000000000000                                                            
M5_128311   128311 M5   150.05668640136719 2.3013820648193359 0.7304 2.167582797 1.282124363 4.3391034059292428 0.5734922866365659 0.6983817218797213  0.0728000000000000 0.0446000000000000 0.0432000000000000                                                            
M5_211767   211767 M5   150.05987548828125 2.5363650321960449 0.6675 2.047161861 1.200094794 3.8770374851038292 0.4918892003716743 0.5463451735525674 -0.0776000000000000 0.0442999999999999 0.0444000000000000                                                            
M5_135120   135120 M5   149.90780639648438 2.3841049671173096 0.7253 1.918506434 1.164974719 5.6454686492998976 1.0737316034700464 0.9528393042900036 -0.2758000000000000 0.0835999999999999 0.0886000000000000                                                            
M5_140162   140162 M5   150.05560302734375 2.4491701126098637 0.7323 1.972390522 1.392854596 2.2756213516312940 0.3007651974098410 0.6775076659423778 -0.0812000000000000 0.2969000000000000 0.0788000000000000                                                            
M5_139990   139990 M5   150.00639343261719 2.4452230930328369 0.7292 1.856028438 1.318264266 4.5983285676999968 1.6824400029340052 0.6638702843547020 -0.6452000000000000 0.1154000000000000 0.1154000000000000                                                            
M5_238668   238668 M5   149.88984680175781 2.5056169033050537 0.7324 1.809914309 1.051539406 2.0422081263346361 0.1594099358097917 0.1565885210166981  0.0853999999999999 0.0486999999999999 0.0437999999999999                                                            
M5_238580   238580 M5   149.84724426269531 2.5015909671783447 0.7305 2.115670613 1.232683490 5.8748935252977672 1.1498325916136192 1.4487890654331603 -0.2823000000000000 0.0552999999999999 0.0631999999999999                                                            
M5_241189   241189 M5   149.85658264160156 2.5341429710388184 0.7289 2.109211990 1.264563132 4.5761473488633344 0.5995535172568213 0.8703536120459311 -0.0616000000000000 0.0471999999999999 0.0434000000000000                                                            
M5_174876   174876 M5   149.89480590820312 2.3864281177520752 0.7225 2.047556285 1.222337310 6.1376200516479429 0.7136858180879878 0.7207520143066799 -0.1730000000000000 0.0458000000000000 0.0528999999999999                                                            
M5_207155   207155 M5   150.00152587890625 2.4818489551544189 0.9432 1.634161943 1.034836819 1.8814817062183589 0.5709934139453846 0.5155403358080481 -0.3487000000000000 0.2180999999999999 0.2047999999999999                                                            
M5_238314   238314 M5   149.86306762695312 2.4974279403686523 0.7325 2.012243626 1.154928263 5.1915853710635442 0.8296122556585316 0.7901638342799550 -0.1519000000000000 0.0506999999999999 0.0506000000000000                                                            
M5_206616   206616 M5   150.06834411621094 2.4743819236755371 0.7282 1.886295450 1.267484064 2.6115599512614449 0.3163016320961535 0.3565910034848273 -0.1293000000000000 0.0887999999999999 0.0674999999999999                                                            
M5_205765   205765 M5   150.09086608886719 2.4614999294281006 0.7288 2.012701996 1.118705466 5.8600321675105587 1.4478227971451814 1.0862044284267200 -0.1686000000000000 0.0881999999999999 0.0848000000000000                                                            
M5_239944   239944 M5   149.87673950195312 2.5187249183654785 0.7303 1.848592870 1.267749513 1.9471526498539000 0.1717174626824241 0.2344862479971484 -0.1626000000000000 0.0749999999999999 0.0718999999999999                                                            
M5_239469   239469 M5   149.88748168945312 2.5131430625915527 0.7357 2.103450527 1.309857377 6.5644750195169950 3.3359383947460493 1.3573505566297923  0.0477000000000000 0.0660000000000000 0.0747999999999999                                                            
M5_205715   205715 M5   150.01210021972656 2.4590930938720703 0.7467 2.048517887 1.148829771 3.8379560752329751 0.6088844887567794 0.6274426516942148  0.0346999999999999 0.0388000000000000 0.0449000000000000                                                            
M5_240174   240174 M5   149.88983154296875 2.5218379497528081 0.7320 2.051098317 1.250855645 6.5373238522879573 1.3938841361026566 0.9663861937126412 -0.1033000000000000 0.0696000000000000 0.0686000000000000                                                            
M5_135659   135659 M5   149.99783325195312 2.3897960186004639 0.8422 2.002912757 1.129734567 2.6588877307050827 0.1585679650440571 0.2442803785813849  0.1383999999999999 0.0696999999999999 0.0692000000000000                                                            
M5_205753   205753 M5   149.91667175292969 2.4616219997406006 0.7337 1.837081044 1.250946470 3.3868814856347669 0.6394837912859322 0.9054154654670324 -0.3700000000000000 0.1783000000000000 0.1387000000000000                                                            
M5_179865   179865 M5   149.82148742675781 2.4424068927764893 0.9432 1.877995372 1.134778371 1.6233045277654594 0.2108117399160682 0.2369763175652255 -0.2964000000000000 0.0981000000000000 0.1200000000000000                                                            
M6_211736   211736 M6   149.94482421875000 2.5363059043884282 0.7289 2.043005857 1.257558030 5.1868059455744202 0.8133225256412657 0.7440527657481779 -0.0904000000000000 0.0633999999999999 0.0624000000000000                                                            
M6_169320   169320 M6   149.79020690917969 2.3238179683685303 0.8762 1.826641816 1.038767480 2.3078097296984037 0.2837637702091466 0.2380639869919429 -0.1410999999999999 0.0873000000000000 0.0988999999999999                                                            
M6_180162   180162 M6   149.81855773925781 2.4468779563903809 0.6784 1.982161043 1.349248667 3.8010186455476656 0.7176778474572987 0.6231544236458502 -0.2955000000000000 0.0942000000000000 0.1026999999999999                                                            
M6_209040   209040 M6   149.90985107421875 2.5045869350433350 0.7304 2.088285500 1.233784323 6.3168417928751550 1.4661426273052722 1.8268602578327608 -0.1674000000000000 0.0602000000000000 0.0569999999999999  0.3693299999999999  0.0470199999999999  0.0428500000000000
M6_132660   132660 M6   149.94096374511719 2.3553218841552730 0.9096 1.824910143 0.929030717 2.1144625616525907 0.1864723580101464 0.2161716108524934 -0.0079000000000000 0.0636999999999999 0.0669000000000000                                                            
M6_240899   240899 M6   149.76783752441406 2.5308101177215576 0.7392 1.917718627 1.156971414 1.8620871366628675 0.2739785398868231 0.2988467015666911 -0.0114000000000000 0.1085999999999999 0.1095000000000000                                                            
M6_210564   210564 M6   149.91572570800781 2.5213260650634770 0.7286 2.161248361 1.330340152 6.0673632958850554 2.3568436410477571 2.3400788967130950  0.0063000000000000 0.0687000000000000 0.0639000000000000  0.3663400000000000  0.0460599999999999  0.0420550000000000
M6_234538   234538 M6   149.76692199707031 2.4577100276947021 0.8425 1.585350922 0.736526425 1.4832009671818749 0.0785495180497887 0.0747928019691466 -0.1790000000000000 0.0507000000000000 0.0514999999999999                                                            
M6_233902   233902 M6   149.78680419921875 2.4506440162658691 0.7290 1.942663789 1.114949127 4.3291237450282640 0.6778359544699468 0.8143999629440396 -0.3181000000000000 0.0807000000000000 0.0918999999999999                                                            
M6_178560   178560 M6   149.78784179687500 2.4286179542541504 0.7634 1.960279171 1.169367318 3.8512348242893149 0.9107226385220880 0.9036284018052654 -0.4083000000000000 0.1007000000000000 0.1054000000000000                                                            
M6_173102   173102 M6   149.74624633789062 2.3660509586334229 0.8561 1.671105019 0.900581759 1.5010667325703690 0.1379077218920318 0.1361795549510289 -0.2119000000000000 0.0973000000000000 0.0846000000000000                                                            
M6_209933   209933 M6   149.91215515136719 2.5165829658508301 0.7281 1.964087155 1.093443623 2.8549598169004087 0.1439659553492726 0.2202218951689782  0.0960000000000000 0.0445000000000000 0.0408000000000000  0.2134400000000000  0.0557600000000000  0.0550900000000000
M6_238743   238743 M6   149.81272888183594 2.5055439472198486 0.6995 2.000706903 1.133151585 2.9349452222697927 0.4291305309645851 0.5203630060515438 -0.0058000000000000 0.0551000000000000 0.0466000000000000                                                            
M6_209821   209821 M6   149.91322326660156 2.5121889114379883 0.7247 2.052874707 1.198649093 3.9554873505556216 0.7095012196745474 0.5710619572990270  0.0848000000000000 0.0283000000000000 0.0278000000000000  0.1748750000000000  0.0387949999999999  0.0357349999999999
M6_211401   211401 M6   149.92973327636719 2.5327410697937012 0.7277 1.695763471 1.103190496 4.4884872927459796 0.9642670627035304 0.7978715674245707 -0.0790000000000000 0.0333000000000000 0.0366000000000000                                                            
M6_140143   140143 M6   149.96286010742188 2.4474899768829346 0.8939 2.104717946 1.185930875 3.2568668220166987 0.4874488446257657 0.6479320027025551 -0.0295999999999999 0.0885000000000000 0.0905000000000000                                                            
M6_237641   237641 M6   149.73487854003906 2.4917259216308598 0.8575 1.828989418 1.093279988 3.7687731744534743 0.6725388721038631 0.7723349628031451 -0.3458000000000000 0.1181999999999999 0.0998000000000000                                                            
M6_208475   208475 M6   149.92341613769531 2.4974639415740967 0.8899 1.835889215 1.071839588 2.1717008433479914 0.2850299813351338 0.1930203031497574 -0.1570000000000000 0.0786999999999999 0.0811000000000000                                                            
M6_169076   169076 M6   149.78039550781250 2.3182749748229980 0.6768 2.087354392 1.250200706 5.0629075834602189 0.9279589320990078 1.0305473567531689 -0.0378999999999999 0.0458000000000000 0.0353000000000000  0.2078300000000000  0.0326100000000000  0.0338749999999999
M6_139384   139384 M6   149.97242736816406 2.4381749629974365 0.7296 1.946739098 1.109958173 2.5917911346159448 0.1670989496601825 0.3419560648403016  0.0087000000000000 0.0492000000000000 0.0494000000000000                                                            
M6_133205   133205 M6   149.92472839355469 2.3612070083618164 0.7318 2.101928904 1.228025892 3.6736688011030343 0.6894032039683988 0.9617809115485501 -0.0141000000000000 0.0645999999999999 0.0708999999999999                                                            
M6_207397   207397 M6   149.95123291015625 2.4830639362335205 0.7381 2.138352964 1.333313560 3.7359409225880000 0.5823771910497160 1.2791652630589772 -0.0414000000000000 0.0702999999999999 0.0508000000000000                                                            
M6_168753   168753 M6   149.76884460449219 2.3156659603118896 0.6764 1.993774901 1.288346944 3.5489509744230405 0.6512894002750134 0.5581313179270180 -0.1222000000000000 0.0723000000000000 0.0674000000000000  0.3137500000000000  0.0703499999999999  0.0721800000000000
M6_207735   207735 M6   149.94523620605469 2.4856710433959961 0.7340 2.146467877 1.272930100 6.9742899688173390 0.9362336435870948 0.9795926631014188 -0.0724000000000000 0.0486000000000000 0.0452000000000000                                                            
M6_127986   127986 M6   149.96211242675781 2.2981650829315186 0.8519 1.988989412 1.091180976 2.1877616239495525 0.2221540720327833 0.4679844283865206  0.2749000000000000 0.1332999999999999 0.1120000000000000                                                            
M6_237437   237437 M6   149.79220581054688 2.4890630245208740 0.7334 2.058780819 1.327327501 4.7206304126359058 0.6304398866248471 0.7108753204356018 -0.0730000000000000 0.0475999999999999 0.0452000000000000                                                            
M6_206499   206499 M6   149.90077209472656 2.4743270874023442 0.7301 1.841837789 1.088266631 1.3674139306503532 0.1331852272518520 0.1952123898254096 -0.2132000000000000 0.1002000000000000 0.0925999999999999  0.1917800000000000  0.1074900000000000  0.1098000000000000
M7_156055   156055 M7   149.83607482910156 2.1657299995422363 0.9518 1.878827242 1.132319918 3.1856642365731127 0.2860752563142826 0.5186030928569176 -0.5061000000000000 0.0875000000000000 0.0867999999999999                                                            
M7_147270   147270 M7   149.87501525878906 2.0626349449157715 0.8474 1.949722212 1.059557345 2.8002705950106352 0.1940806259854735 0.3701072402513690 -0.0781000000000000 0.0610000000000000 0.0493000000000000                                                            
M7_119489   119489 M7   150.07650756835938 2.1951580047607422 0.6818 2.157687922 1.260348486 3.8556712755739433 0.5335684732775756 0.7528553499823381 -0.0441999999999999 0.0675000000000000 0.0566999999999999                                                            
M7_122242   122242 M7   150.04835510253906 2.2287080287933350 0.6033 1.904990761 1.128560056 7.1978037280269929 0.9297764672779516 1.0971693784991181 -0.2953000000000000 0.0436000000000000 0.0427000000000000  0.1766050000000000  0.0554099999999999  0.0560950000000000
M7_125490   125490 M7   150.00601196289062 2.2686529159545898 0.8516 1.866488925 1.110826585 1.9085344342315740 0.1669933916336430 0.1463389458263239 -0.2481000000000000 0.0810000000000000 0.0710000000000000                                                            
M7_120372   120372 M7   150.02381896972656 2.2032239437103271 0.9415 2.055036937 1.152405427 3.1131496654470232 0.2989177768969689 0.7225638348013055 -0.0293000000000000 0.0905000000000000 0.0731999999999999                                                            
M7_120488   120488 M7   150.02981567382812 2.2074251174926758 0.9336 1.962438675 1.091814249 2.3168611115591551 0.1520409409533913 0.2432655055254257 -0.1069999999999999 0.0708000000000000 0.0911000000000000                                                            
M7_124875   124875 M7   150.04058837890625 2.2621650695800781 0.6027 1.934918797 1.046265894 6.3255748635258353 3.0980125917687169 1.6021691823909676 -0.2080000000000000 0.0686999999999999 0.0756000000000000  0.1379800000000000  0.0669300000000000  0.0561599999999999
M7_122025   122025 M7   150.06033325195312 2.2259759902954102 0.7477 2.029366134 1.086750713 2.3664645333525640 0.1972532916650014 0.2675452105179993  0.1083000000000000 0.0747000000000000 0.0819999999999999                                                            
M7_146213   146213 M7   149.85235595703125 2.0496039390563965 0.6871 2.078118094 1.261940204 5.0466129756352833 1.1782939389117435 1.3874585434522912 -0.0997000000000000 0.0664000000000000 0.0631000000000000  0.2998950000000000  0.0610150000000000  0.0647399999999999
M7_147849   147849 M7   149.87493896484375 2.0682709217071533 0.6774 2.046135264 1.256510457 4.5509283708495527 0.6350213294557125 0.6758890387771199 -0.1581000000000000 0.0567000000000000 0.0533999999999999  0.2278800000000000  0.0482800000000000  0.0465899999999999
M7_143565   143565 M7   149.86796569824219 2.0192210674285889 0.6364 1.785774473 1.063903144 2.2630804869126928 0.2344920927034895 0.3001498786604663  0.0279000000000000 0.0534000000000000 0.0461999999999999  0.1527900000000000  0.0561050000000000  0.0578399999999999
M7_148448   148448 M7   149.89945983886719 2.0772879123687744 0.6633 2.020302583 1.230962403 4.0681784975219442 0.6341680490050311 0.7512596385554414 -0.1098000000000000 0.0585999999999999 0.0588000000000000                                                            
M7_162587   162587 M7   149.83082580566406 2.2459120750427246 0.7898 2.052930282 1.337728360 5.3554997084011369 1.0679073625689230 1.1714919104393493 -0.4219000000000000 0.1217999999999999 0.1159999999999999                                                            
M7_108472   108472 M7   150.00474548339844 2.0558800697326660 0.6675 1.559742072 0.868238427 1.2390818628280960 0.0607708473811967 0.0653357936633524 -0.3354999999999999 0.0456000000000000 0.0461999999999999  0.4958800000000000  0.0815950000000000  0.0888049999999998
M7_109259   109259 M7   149.99865722656250 2.0634510517120361 0.8956 1.886292732 1.048213294 2.6424087573219466 0.1606273947750497 0.2372904695540512 -0.0218000000000000 0.0630000000000000 0.0722000000000000                                                            
M7_161516   161516 M7   149.86712646484375 2.2340700626373291 0.8393 1.980221571 1.271927280 1.0459236904631684 0.1211389133929114 0.2747902588097653 -0.3110000000000000 0.1938000000000000 0.1520000000000000                                                            
M7_118225   118225 M7   150.01150512695312 2.1803789138793945 0.7741 1.977907671 1.146349718 2.2929785918248218 0.1467778374097106 0.1678969507060719 -0.0322000000000000 0.1071000000000000 0.0579000000000000                                                            
M7_109827   109827 M7   150.05155944824219 2.0714690685272217 0.6761 2.087293702 1.189894704 6.0673632958850554 0.8200754103704992 0.8550019610677089 -0.0471000000000000 0.0552000000000000 0.0678000000000000                                                            
M7_161188   161188 M7   149.84523010253906 2.2289369106292725 0.8907 1.949379000 1.020248563 2.6448436268543611 0.7253163212617734 0.2837929518958743 -0.1112000000000000 0.1079999999999999 0.1514000000000000                                                            
M7_151258   151258 M7   149.85618591308594 2.1121289730072021 0.6659 1.839032808 1.204282616 3.2862454665820451 0.6734505242711264 2.7588770915646355 -0.2772000000000000 0.0928000000000000 0.1011000000000000  0.4870000000000000  0.0991149999999999  0.1019999999999999
M7_161004   161004 M7   149.83918762207031 2.2261760234832764 0.9428 2.005978998 1.140422144 3.2099628042106905 0.4272120826179638 1.2387672153420557 -0.0294000000000000 0.1457000000000000 0.1037000000000000                                                            
M7_144078   144078 M7   149.87033081054688 2.0245180130004883 0.7352 2.122038174 1.280985007 4.7456969319124278 1.1025717350390738 0.8119036661387832 -0.0326000000000000 0.0694999999999999 0.0762000000000000                                                            
M7_152125   152125 M7   149.88235473632812 2.1225099563598637 0.7873 1.810896856 1.021769966 2.4462452760512789 0.5570728339471908 0.2641730628121663 -0.0949000000000000 0.1007000000000000 0.1212999999999999                                                            
M7_112505   112505 M7   149.99539184570312 2.1069869995117188 0.6789 2.082952282 1.217428298 5.8613816451402876 1.0122247500336716 1.7774666610591263 -0.1939000000000000 0.0552000000000000 0.0496000000000000  0.4463800000000000  0.0584200000000000  0.0583350000000000
M7_124233   124233 M7   149.99346923828125 2.2543580532073970 0.6605 2.211396946 1.361282987 3.2218105551771128 0.3642480041789629 0.7255286111752054  0.2583000000000000 0.0729999999999999 0.0953000000000000  0.2544750000000000  0.0637650000000000  0.0574650000000000
M7_160363   160363 M7   149.86822509765625 2.2186579704284668 0.7896 1.993753459 1.270211035 3.5237087104248719 0.6774888689145784 1.1805344961325881 -0.3015000000000000 0.1457000000000000 0.0761999999999999                                                            
M8_147539   147539 M8   149.77592468261719 2.0660440921783447 0.6959 2.010405363 1.154805898 3.9728301673368129 0.5378894357940387 0.9998523015695324 -0.0635000000000000 0.0535000000000000 0.0299000000000000  0.3088300000000000  0.0368899999999999  0.0380300000000000
M8_146815   146815 M8   149.77685546875000 2.0561048984527588 0.8887 2.026762010 1.207589699 2.4865660513079346 0.4047949655198108 0.7735190925279553 -0.0738000000000000 0.1287000000000000 0.1005000000000000                                                            
M8_150848   150848 M8   149.75427246093750 2.1049580574035645 0.7006 2.055598129 1.191728602 4.1020410298660686 0.5657733817205508 0.8264636210442110 -0.0007999999999999 0.0309000000000000 0.0255999999999999  0.2264850000000000  0.0305550000000000  0.0269349999999999
M8_148698   148698 M8   149.77200317382812 2.0804910659790039 0.6756 1.725106354 0.868786541 1.3655260828700748 0.0773483040617751 0.0628848000502236  0.0387000000000000 0.0385000000000000 0.0364000000000000  0.2323700000000000  0.0555200000000000  0.0542849999999999
M8_162149   162149 M8   149.78271484375000 2.2391541004180908 0.7036 2.005390276 1.202635761 3.5669744620973374 0.4525507485157200 0.3819166933934838 -0.0042999999999999 0.0321000000000000 0.0299000000000000                                                            
M8_160400   160400 M8   149.80027770996094 2.2177720069885254 0.6028 2.132837556 1.230082349 3.8779303087618247 0.2919869498244307 0.3285969343589912  0.0316000000000000 0.0194000000000000 0.0214000000000000  0.1815450000000000  0.0253750000000000  0.0242749999999999
M8_145276   145276 M8   149.74432373046875 2.0381610393524170 0.7509 1.897017486 1.085683656 3.0917188938916995 0.2577058392922711 0.3502521351707107 -0.1269000000000000 0.0579000000000000 0.0628000000000000  0.2599100000000000  0.0720699999999999  0.0651700000000000
M8_145294   145294 M8   149.82203674316406 2.0404939651489258 0.6852 2.002197797 1.326165066 6.0394862937637983 1.6242711535735264 1.5227542064751798 -0.4276999999999999 0.0897999999999999 0.1111999999999999                                                            
M8_163989   163989 M8   149.79162597656250 2.2622299194335938 0.7583 2.057585545 1.138920571 3.5115592451629078 0.4333915888497557 0.5118225293692081 -0.1017000000000000 0.0500999999999999 0.0494999999999999                                                            
M8_161346   161346 M8   149.80181884765625 2.2305750846862797 0.6568 1.995613521 1.136702119 3.1052745216977597 0.3410625758721480 0.2137897488171330  0.0525999999999999 0.0260000000000000 0.0220000000000000                                                            
M8_158934   158934 M8   149.76077270507812 2.2012279033660889 0.8371 1.946660967 1.043537346 2.6187859365475563 0.1362774905787529 0.1242175356602789 -0.0384000000000000 0.0431000000000000 0.0510000000000000                                                            
M8_123261   123261 M8   149.95999145507812 2.2396121025085449 0.6767 2.150841818 1.318469182 6.5237904099820918 1.0289784045271964 0.8577323634817948 -0.0170000000000000 0.0348999999999999 0.0335000000000000                                                            
M8_112505   112505 M8   149.99539184570312 2.1069869995117188 0.6790 2.082952282 1.217428298 4.2510870680461563 0.8790063761288753 1.1609148798316775 -0.0859000000000000 0.0819999999999999 0.0838000000000000                                                            
M8_124233   124233 M8   149.99346923828125 2.2543580532073970 0.6597 2.211396946 1.361282987 2.8034963822309291 0.2524017990393179 0.4454149394811499  0.1151000000000000 0.0745000000000000 0.0679999999999999                                                            
M8_148448   148448 M8   149.89945983886719 2.0772879123687744 0.6626 2.020302583 1.230962403 4.5519763814842058 0.6068680203646917 0.8521307436208877 -0.1240000000000000 0.0456000000000000 0.0498000000000000  0.5400199999999999  0.0462199999999999  0.0517199999999999
M8_157229   157229 M8   149.74299621582031 2.1795620918273926 0.6307 2.066195967 1.391972973 6.0283713892246471 1.5657585372130622 1.3755910552997730  0.1282000000000000 0.0676000000000000 0.0737000000000000  0.2549750000000000  0.0767750000000000  0.0921450000000000
M8_164459   164459 M8   149.78558349609375 2.2665169239044189 0.7036 1.787773891 1.067733518 3.0422857274809605 0.1779300928240458 0.2626920661772329  0.2230000000000000 0.1020000000000000 0.0633999999999999                                                            
M8_105328   105328 M8   149.90934753417969 2.0130620002746582 0.8481 1.898684698 1.183062938 6.1376200516479429 1.3552964347453076 1.2874609510458548 -0.3261000000000000 0.0727999999999999 0.0763000000000000                                                            
M8_108345   108345 M8   150.01339721679688 2.0528140068054199 0.6775 2.016070020 1.153887396 4.4781640584393827 1.1497159492512832 1.5539210184050964 -0.0031000000000000 0.1088000000000000 0.0834000000000000                                                            
M8_125017   125017 M8   149.99098205566406 2.2636609077453613 0.6574 2.166661330 1.387561237 3.0095391688732014 0.6021926703488307 0.8911619954759453  0.0175999999999999 0.1298000000000000 0.1175000000000000                                                            
M8_112177   112177 M8   149.95118713378906 2.1032779216766362 0.6822 1.977723373 1.333750120 2.3115324788705607 0.2538832608669629 0.2661250113909463  0.0383000000000000 0.0676000000000000 0.0588000000000000                                                            
M8_112827   112827 M8   149.95553588867188 2.1101028919219971 0.6841 1.928185806 1.087301808 2.6989820734720160 0.0664966040083928 0.0882478296186144 -0.0278000000000000 0.0244999999999999 0.0208000000000000                                                            
M8_116870   116870 M8   149.94694519042969 2.1624970436096191 0.6289 2.118598433 1.240348701 7.0974117309446099 0.8367305958663219 0.7860691730697301 -0.1833000000000000 0.0366000000000000 0.0356999999999999  0.3270400000000000  0.0343999999999999  0.0335750000000000
M8_120781   120781 M8   149.98330688476562 2.2112839221954346 0.6281 2.041808747 1.130356470 3.3627919568678042 0.3283080603427005 0.3561832730133080 -0.0311000000000000 0.0481999999999999 0.0452000000000000                                                            
M8_120120   120120 M8   149.99264526367188 2.2022349834442139 0.6290 2.170700693 1.389368569 6.3284885692569537 1.0389752893257804 1.1307781550025320 -0.3156000000000000 0.0662999999999999 0.0616999999999999                                                            
M8_118184   118184 M8   149.98490905761719 2.1799778938293457 0.6768 1.968856865 1.138656212 3.5908726236945121 0.4406998449626962 0.4233364364369616 -0.0881000000000000 0.0507000000000000 0.0487999999999999                                                            
M8_111975   111975 M8   149.94204711914062 2.0985569953918457 0.6828 2.153376272 1.273949178 5.5757077217879374 1.5187994574484460 0.5019869719884557 -0.0330000000000000 0.0434999999999999 0.0549000000000000  0.2195750000000000  0.0291150000000000  0.0368549999999999
M9_233169   233169 M9   150.10783386230469 2.7992300987243648 0.6098 2.157497065 1.267488057 5.8063070696686676 0.9144749015112072 0.8436164661601916 -0.0030000000000000 0.0269999999999999 0.0259000000000000  0.2899750000000000  0.0311649999999999  0.0339300000000000
M9_218701   218701 M9   150.09605407714844 2.6211659908294682 0.6947 1.833427081 1.047975309 2.6971183264949365 0.1353855090672966 0.2080465391630475 -0.0630000000000000 0.0411000000000000 0.0375000000000000  0.3801800000000000  0.0423000000000000  0.0449999999999999
M9_215651   215651 M9   150.16587829589844 2.5828659534454346 0.6989 1.995655624 1.360359142 3.2381726473132537 0.5204405310238704 0.6718007427686358 -0.2228000000000000 0.0686999999999999 0.0726000000000000                                                            
M9_212391   212391 M9   150.09899902343750 2.5460739135742188 0.7263 1.980924499 1.133272518 3.6745147919994001 0.5254208333091287 0.6667175791426618  0.0525999999999999 0.0366999999999999 0.0370000000000000  0.1177999999999999  0.0456999999999999  0.0493200000000000
M9_212718   212718 M9   150.07711791992188 2.5489549636840820 0.8897 1.996533117 1.132442007 3.9219314633265010 0.9400834741051124 1.0908941755225512 -0.1398000000000000 0.1424000000000000 0.1303000000000000                                                            
M9_219831   219831 M9   150.27401733398438 2.6318631172180176 0.8512 1.926161389 1.093057695 2.1237334133953678 0.2264105604319199 0.1823998683393220 -0.1945000000000000 0.0731999999999999 0.0780000000000000                                                            
M9_219193   219193 M9   150.27824401855469 2.6270880699157715 0.8515 1.954492105 1.143000394 3.3204733579750694 0.3448198277546530 0.5535466857968270 -0.0634000000000000 0.0605000000000000 0.0563000000000000                                                            
M9_226316   226316 M9   150.24972534179688 2.7072598934173584 0.6082 2.064120122 1.178361800 5.4840322489313822 1.1440470520734545 1.1730901891569965 -0.0989000000000000 0.0377999999999999 0.0365000000000000  0.2134100000000000  0.0376699999999999  0.0319700000000000
M9_230983   230983 M9   150.17297363281250 2.7713279724121094 0.6960 2.094891414 1.224210388 5.2203545510330986 1.7874201816627080 1.4616697652332569 -0.1442000000000000 0.0969000000000000 0.0789000000000000                                                            
M9_231544   231544 M9   150.34309387207031 2.7802910804748531 0.6549 1.931550172 1.105756092 3.6838335597906511 0.4945204359829720 0.5030027762228172 -0.1682000000000000 0.0656999999999999 0.0675000000000000                                                            
M9_215424   215424 M9   150.26907348632812 2.5807850360870361 0.8868 1.933574015 1.021392613 2.4378108183687530 0.2043229133369243 0.1667140254424905  0.1803999999999999 0.0476000000000000 0.0630000000000000                                                            
M9_219834   219834 M9   150.34507751464844 2.6348459720611568 0.6612 2.034667251 1.349227630 4.0308812128706046 0.9355698568324700 0.8603901361941465 -0.1020000000000000 0.0948000000000000 0.1011999999999999                                                            
M9_217006   217006 M9   150.09068298339844 2.6000239849090576 1.0324 1.958010354 1.069842118 2.2074963796691369 0.1499469735716019 0.1901022647992514  0.0235000000000000 0.0645000000000000 0.0733999999999999                                                            
M9_213848   213848 M9   150.29267883300781 2.5625159740447998 0.7057 1.891402532 1.085682398 3.5050966680669280 0.4229090468794456 0.6174149253106417 -0.1049000000000000 0.0565999999999999 0.0442999999999999                                                            
M9_214324   214324 M9   150.29745483398438 2.5685119628906250 0.6549 2.023863735 1.382744946 2.5804770444360239 0.1729054480821532 0.2364823654182025  0.0472000000000000 0.0334000000000000 0.0359000000000000  0.4204800000000000  0.0395350000000000  0.0421549999999999
M9_216730   216730 M9   150.16000366210938 2.5954520702362061 0.8943 1.771818190 0.882083949 1.3950828503573689 0.0401537121840565 0.0404749418815289  0.0401000000000000 0.0296000000000000 0.0307000000000000                                                            
M9_213587   213587 M9   150.12857055664062 2.5587999820709229 0.8902 1.948553660 1.052238491 2.1252009432736285 0.1203790178853291 0.1277192019027269  0.1064999999999999 0.0459999999999999 0.0437000000000000                                                            
M9_220182   220182 M9   150.30285644531250 2.6383130550384521 0.7487 1.767140971 1.209618842 1.8163519311765119 0.2287720769555817 0.7298122016224681 -0.0313000000000000 0.1659999999999999 0.0788000000000000                                                            
M9_227630   227630 M9   150.11408996582031 2.7247309684753418 0.7298 1.964541497 1.076976839 5.7292793733175316 0.8231903645845914 0.6635653099135408 -0.3261000000000000 0.0595000000000000 0.0602000000000000                                                            
M9_214899   214899 M9   150.12493896484375 2.5763459205627441 0.6754 2.083434746 1.217472498 4.2775983148203780 0.7042416891168126 0.8529696542309926 -0.0149000000000000 0.0536999999999999 0.0470000000000000  0.3038400000000000  0.0545700000000000  0.0530199999999999
M9_231630   231630 M9   150.16969299316406 2.7813179492950439 0.7251 1.719477715 0.905561385 1.2325370982033450 0.0641392870048046 0.0437055318528314  0.0316000000000000 0.0338000000000000 0.0305000000000000                                                            
M9_220446   220446 M9   150.08436584472656 2.6423540115356445 0.9456 1.784255127 0.845656917 1.3999096265683428 0.1421524267614732 0.1576247997423137  0.0109000000000000 0.0600000000000000 0.0647000000000000                                                            
M9_232890   232890 M9   150.29211425781250 2.7982859611511230 0.7658 1.967850630 1.103815868 4.1257223711672006 0.8492845185735394 0.8283848995482389 -0.1187000000000000 0.0771999999999999 0.0902000000000000                                                            
M9_231276   231276 M9   150.34109497070312 2.7744030952453613 0.6544 2.082175818 1.231926916 3.3381050516598934 0.4596390016618511 0.2866979057188470  0.1146000000000000 0.0278999999999999 0.0293000000000000                                                            
M9_230779   230779 M9   150.32434082031250 2.7682940959930420 0.7521 2.044140285 1.188087786 1.8335805775977756 0.0726179752422167 0.1047049875585454  0.0491000000000000 0.0343000000000000 0.0375000000000000                                                            
M9_227965   227965 M9   150.10118103027344 2.7293050289154053 0.6994 2.053046505 1.211435805 4.4627237076225228 0.5538656783910951 0.7419128382159023  0.0177999999999999 0.0286999999999999 0.0298999999999999  0.2193800000000000  0.0286950000000000  0.0306349999999999
M9_229883   229883 M9   150.12034606933594 2.7555088996887207 0.7281 2.191215021 1.392792083 8.5703784523036965 1.1702277219695989 0.5111112647388281 -0.2078000000000000 0.0546000000000000 0.0516000000000000                                                            
M9_225431   225431 M9   150.11839294433594 2.6992580890655522 0.7016 2.024234072 1.186701231 4.7741933113707775 0.9827729796751796 0.9904680701200652 -0.2703000000000000 0.0796000000000000 0.0889999999999999  0.2536450000000000  0.0780450000000000  0.0785750000000000
M9_228562   228562 M9   150.14999389648438 2.7373158931732178 0.7257 2.086687602 1.200807401 6.2849235603775142 0.7148956222561771 0.8625056495236466 -0.2279999999999999 0.0584000000000000 0.0585999999999999                                                            
M9_232005   232005 M9   150.30015563964844 2.7854280471801758 0.6112 1.986182860 1.263549949 4.8339260251608440 0.6500227187604052 0.8414677660665518 -0.1729000000000000 0.0479000000000000 0.0461000000000000  0.3038700000000000  0.0407799999999999  0.0423900000000000
M9_232099   232099 M9   150.15568542480469 2.7876749038696289 0.7251 1.561538172 0.957208651 3.7844258471709327 0.7737998736618587 0.2326627998510325 -0.9508000000000000 0.0861000000000000 0.1470000000000001                                                            
M10_215519  215519 M10  150.19082641601562 2.5834300518035889 0.6142 2.019892012 1.271084992 4.2024252767731216 0.6163893424510118 0.8341092828771917 -0.1960000000000000 0.0658000000000000 0.0582000000000000  0.2331800000000000  0.0686800000000000  0.0666300000000000
M10_233129  233129 M10  150.34991455078125 2.7969820499420166 0.6182 1.972786529 1.090411153 3.0012349827811828 0.9481341734599994 0.1727649732981046  0.2102000000000000 0.0471000000000000 0.0290999999999999  0.3350050000000000  0.0241799999999999  0.0270750000000000
M10_228380  228380 M10  150.22465515136719 2.7345890998840332 0.6113 2.122146665 1.496269240 4.5750937732984749 0.7721819814820616 0.8153736066399940 -0.1446000000000000 0.0606999999999999 0.0482000000000000  0.2253200000000000  0.0436500000000000  0.0448399999999999
M10_227672  227672 M10  150.22921752929688 2.7264280319213867 0.6093 1.992258813 1.294058779 4.9056888610179969 1.3261229333597948 0.8449232999600739 -0.2083999999999999 0.0746000000000000 0.0766999999999999  0.2974700000000000  0.0632200000000000  0.0520100000000000
M10_213772  213772 M10  150.18621826171875 2.5589950084686279 0.6999 2.204584938 1.362121261 6.7003887380775602 0.8284951576127099 0.8377520867480481 -0.0151999999999999 0.0310000000000000 0.0336000000000000  0.2857400000000000  0.0274999999999999  0.0312900000000000
M10_226298  226298 M10  150.25009155273438 2.7095360755920410 0.6091 1.909117009 1.019627428 3.7110772949292583 0.6776241507794453 0.6220811876008021 -0.2360999999999999 0.0793000000000000 0.0812999999999999  0.0891200000000000  0.0834300000000000  0.0687699999999999
M10_187035  187035 M10  150.37033081054688 2.5440380573272705 0.6175 1.817779784 1.203084008 4.1956572233872542 1.9070533253543571 1.6317188786846546 -0.0305000000000000 0.1114999999999999 0.0370999999999999  0.2956100000000000  0.0414049999999999  0.0383900000000000
M10_192617  192617 M10  150.37576293945312 2.6265969276428223 0.7132 1.982488212 1.058371888 3.2374271163423480 0.2176699813981421 0.2907236052920393 -0.1423000000000000 0.0436000000000000 0.0404000000000000                                                            
M10_225441  225441 M10  150.18910217285156 2.6997129917144771 0.6824 1.679818688 0.862861123 1.9529899120756835 0.0948851271704090 0.0885894315287704 -0.1204000000000000 0.0413999999999999 0.0430000000000000  0.2018100000000000  0.0614650000000000  0.0604300000000000
M10_190371  190371 M10  150.40487670898438 2.5911960601806641 0.7269 2.092630737 1.289222048 4.2618680542416048 0.5740788602252491 0.6977266147353023  0.0142999999999999 0.0480999999999999 0.0557000000000000                                                            
M10_204096  204096 M10  150.38720703125000 2.8018910884857178 0.8168 2.034480438 1.194059222 2.5362963692377329 0.1752011463366519 0.2119933870673486 -0.0354000000000000 0.0755999999999999 0.0580000000000000                                                            
M10_215835  215835 M10  150.24612426757812 2.5858221054077148 0.6751 2.096097737 1.485357009 3.2824642137521725 0.4285472845616520 1.5720958587094118 -0.2092000000000000 0.1271999999999999 0.0770000000000000                                                            
M10_220538  220538 M10  150.36131286621094 2.6436378955841064 0.7290 1.952536023 1.433002126 4.1495404263436297 0.6630940930361651 0.7204221126070152 -0.1692000000000000 0.0637000000000000 0.0613999999999999                                                            
M10_217020  217020 M10  150.16192626953125 2.6012670993804932 0.8935 2.076333793 1.208127645 5.1927809154088331 1.3774256555909028 0.9971987819121624 -0.2717000000000000 0.1045999999999999 0.0982000000000000                                                            
M10_199334  199334 M10  150.37580871582031 2.7266418933868408 0.9262 1.997225618 1.125024166 2.5043786918733435 0.1291706089658764 0.1833761323711997  0.0926000000000000 0.0743000000000000 0.0702999999999999                                                            
M10_217653  217653 M10  150.17616271972656 2.6081659793853760 0.9993 2.007006975 1.085434042 3.5269556611308679 0.6878584853038350 1.0849810346705122 -0.0756999999999999 0.1057000000000000 0.0838999999999999                                                            
M10_197591  197591 M10  150.40864562988281 2.6995880603790283 0.7961 2.074179542 1.207380570 2.7233283054053428 0.3499047898920131 0.8183257182958378  0.0203000000000000 0.0667999999999999 0.0614000000000000                                                            
M10_219083  219083 M10  150.18661499023438 2.6242580413818359 0.7052 1.904231692 1.128807033 4.5362815316924205 0.4961457760437102 0.5964194486757027 -0.1669000000000000 0.0431000000000000 0.0448999999999999  0.3504750000000000  0.0526649999999999  0.0483150000000000
M10_227516  227516 M10  150.21934509277344 2.7213990688323970 0.7794 1.758074968 1.188929281 3.7068072178257601 1.0464203065943565 0.6025878763912038  0.0155000000000000 0.0516000000000000 0.0591999999999999                                                            
M10_230319  230319 M10  150.35025024414062 2.7626309394836426 0.8249 1.912144209 1.339946195 2.1612250865714024 0.2438438286802597 0.3269497866182257 -0.0123999999999999 0.0662000000000000 0.0774000000000000                                                            
M10_202504  202504 M10  150.42448425292969 2.7736690044403081 0.7982 1.907741988 1.267748025 3.2188445241118502 0.6774260363947314 0.8767997823358498  0.1331000000000000 0.1138000000000000 0.0758000000000000                                                            
M10_224942  224942 M10  150.34223937988281 2.6922090053558350 0.8975 1.846571757 1.001177841 2.7039583641088440 0.1712175910850235 0.4706927231282837 -0.1942000000000000 0.0829999999999999 0.0749000000000000                                                            
M10_231544  231544 M10  150.34309387207031 2.7802910804748531 0.6545 1.931550172 1.105756092 2.7352687263067121 0.1461179846730181 0.1895754887352521  0.0144000000000000 0.0440000000000000 0.0355999999999999  0.3742400000000000  0.0442500000000000  0.0454850000000000
M10_218593  218593 M10  150.19877624511719 2.6195719242095947 1.0199 1.509399937 0.839136977 1.2814450859457871 0.1277625540584542 0.1855950265652834 -0.4491000000000000 0.2915000000000000 0.1203000000000000                                                            
M10_233432  233432 M10  150.20651245117188 2.8042800426483154 0.9407 1.651070139 0.916594801 4.3762285994534968 1.9568832426546787 1.2585721782058157 -0.3757000000000000 0.1903000000000000 0.2076000000000000                                                            
M10_226316  226316 M10  150.24972534179688 2.7072598934173584 0.6089 2.064120122 1.178361800 3.4833731503601180 0.2711017924201965 0.3986319255409390 -0.0805000000000000 0.0276999999999999 0.0232000000000000  0.2372050000000000  0.0285500000000000  0.0300500000000000
M10_216730  216730 M10  150.16000366210938 2.5954520702362061 0.8943 1.771818190 0.882083949 1.3902727164839777 0.0694665007381399 0.0678658901220536 -0.0343000000000000 0.0451999999999999 0.0506000000000000                                                            
M11_229551  229551 M11  150.04934692382812 2.7502310276031494 0.6955 1.946600008 1.099737049 3.1550046233746265 0.3959243304689790 0.2876807979187442 -0.0613000000000000 0.0466999999999999 0.0738000000000000                                                            
M11_219324  219324 M11  150.07722473144531 2.6282229423522949 0.6950 1.957242244 1.084569698 7.2577165026742820 1.1113154035776065 1.0260867034536096 -0.1880000000000000 0.0701000000000000 0.0642000000000000                                                            
M11_257455  257455 M11  149.87683105468750 2.7407040596008301 0.6655 1.872103620 1.084527843 2.5357124326473754 0.0945868370900429 0.0969223145490563  0.0200000000000000 0.0281000000000000 0.0232000000000000  0.1643750000000000  0.0484349999999999  0.0461449999999999
M11_258091  258091 M11  149.85729980468750 2.7490448951721191 0.8900 2.019825460 1.175689722 2.4027024985383321 0.4470200980475399 0.8010954232337103  0.0147999999999999 0.1543000000000000 0.1367999999999999                                                            
M11_259363  259363 M11  149.89335632324219 2.7657809257507324 0.6654 1.999922589 1.166237774 2.5627131654112345 0.2100707987097196 0.1864673381805376 -0.0427000000000000 0.0520999999999999 0.0540000000000000                                                            
M11_213986  213986 M11  149.91372680664062 2.5655710697174072 0.7014 1.569477478 0.839182536 1.1481536214968828 0.0652999189091485 0.0756104324211193 -0.2186000000000000 0.0680000000000000 0.0620000000000000                                                            
M11_232627  232627 M11  149.91601562500000 2.7924599647521973 0.6209 2.059956855 1.181887602 7.5683289502097439 1.4533885663969952 1.3889096971443700 -0.1488000000000000 0.0451999999999999 0.0528000000000000  0.3142500000000000  0.0481799999999999  0.0463750000000000
M11_227075  227075 M11  150.07902526855469 2.7182149887084961 0.6990 1.732686476 1.118024492 1.6634126503701694 0.1528229519723787 0.1382683851178664 -0.0317999999999999 0.0868000000000000 0.0808000000000000                                                            
M11_215585  215585 M11  150.05195617675781 2.5804541110992432 0.7484 2.068489322 1.174793015 3.2337020353739114 0.2747527543577662 0.3261292856604371  0.0445000000000000 0.0491999999999999 0.0527999999999999                                                            
M11_215711  215711 M11  150.05662536621094 2.5865519046783447 0.6654 1.929163991 1.186747582 2.9915757215308574 0.2865556786959299 0.4208786530846477 -0.0464999999999999 0.0599000000000000 0.0610999999999999                                                            
M11_226721  226721 M11  150.01112365722656 2.7140460014343262 0.7371 1.843525653 1.160867644 3.5334585410890198 0.6639048594154039 0.6582095971410068 -0.0222000000000000 0.0598999999999999 0.0524000000000000                                                            
M11_216353  216353 M11  149.99821472167969 2.5920178890228271 0.6946 2.107573840 1.300234977 3.6458601019727608 0.4382139429654881 0.6220623213360681  0.0880000000000000 0.0577000000000000 0.1003000000000000  0.1809700000000000  0.0516100000000000  0.0502049999999999
M11_225383  225383 M11  150.04855346679688 2.6989789009094238 0.6983 1.823569907 1.178394117 3.1805336883295205 0.5587791936845355 0.7682298481980065 -0.2394000000000000 0.0786000000000000 0.0812000000000000                                                            
M11_216899  216899 M11  150.04879760742188 2.5995140075683598 0.6976 1.678905384 1.120027974 4.4802268041286641 1.1399294314923021 0.8510785348245692 -0.0869000000000000 0.0931999999999999 0.0857000000000000                                                            
M11_221163  221163 M11  150.06153869628906 2.6472239494323730 0.6972 2.081419730 1.228685066 3.4841753190185893 0.4019327685625942 0.7035829102383131 -0.0061999999999999 0.0373000000000000 0.0427000000000000                                                            
M11_217260  217260 M11  150.04342651367188 2.6028809547424321 0.6987 2.108643747 1.297615708 4.2004904339619928 0.7002518339309604 0.8143812764777194  0.0136999999999999 0.0550000000000000 0.0611000000000000                                                            
M11_218207  218207 M11  150.05607604980469 2.6132218837738042 0.6815 2.104101863 1.199969367 3.5107507718483020 0.3395197004839604 0.2570649160807130  0.0027999999999999 0.0265999999999999 0.0250999999999999                                                            
M11_229591  229591 M11  149.99374389648438 2.7534909248352051 0.7370 2.048325668 1.192055058 4.7249802768019498 1.2022034410810836 0.9856980249949876 -0.1276000000000000 0.0822999999999999 0.0871999999999999  0.2554400000000000  0.0826399999999999  0.0705150000000000
M11_221228  221228 M11  150.08477783203125 2.6500709056854248 0.7444 1.976521745 1.117085967 2.3812226232768401 0.1535230960328081 0.3487167467030924 -0.0675000000000000 0.0871000000000000 0.0729000000000000                                                            
M11_230053  230053 M11  149.97840881347656 2.7601819038391118 0.6793 1.713068620 1.150463518 2.2651658212545942 0.2258414144027133 0.3165952391280529 -0.1187000000000000 0.0643999999999999 0.0653000000000000  0.3990400000000000  0.0762700000000000  0.0712649999999999
M11_243093  243093 M11  149.83830261230469 2.5568099021911621 0.7329 1.986684657 1.123201757 2.8022056216667468 0.2774496263540204 0.5032807175724090 -0.0849999999999999 0.0683000000000000 0.0721999999999999  0.2275450000000000  0.0810849999999999  0.0844850000000000
M11_243443  243443 M11  149.89364624023438 2.5630168914794922 0.6769 1.934734828 1.125969216 2.7809936678262988 0.1978673640043529 0.3099281688611872 -0.0854999999999999 0.0615999999999999 0.0565999999999999                                                            
M11_232962  232962 M11  150.04489135742188 2.7942180633544922 0.6975 2.043098303 1.154246244 4.8250298005970986 1.3098739154994050 1.5076326576189083 -0.1397000000000000 0.0887000000000000 0.0744999999999999                                                            
M11_244738  244738 M11  149.88195800781250 2.5744740962982178 0.6969 2.025967687 1.180474281 6.2144113916684800 0.6482072597581267 0.8399506875894485 -0.2100000000000000 0.0414999999999999 0.0463000000000000                                                            
M11_213599  213599 M11  150.03831481933594 2.5597600936889648 0.7365 2.021259230 1.255215938 2.7327506105220856 0.3177657363422558 0.6015525622637558 -0.1042000000000000 0.0868999999999999 0.0827000000000000                                                            
M11_245252  245252 M11  149.87791442871094 2.5779929161071777 0.6940 2.078179311 1.248642992 3.7618372279132832 0.2884429457646636 0.3057668464111899  0.0370999999999999 0.0256999999999999 0.0306000000000000                                                            
M11_245325  245325 M11  149.88517761230469 2.5811209678649902 0.6936 2.064050005 1.426275976 4.2736603149693053 0.6593112577624942 1.0037275864443931 -0.0602000000000000 0.0695000000000000 0.0548000000000000                                                            
M11_245453  245453 M11  149.87556457519531 2.5846540927886963 0.6941 2.092038650 1.266982588 6.4684466417172199 2.1283738652412958 0.9666302579017521 -0.1023999999999999 0.0475000000000000 0.0658999999999999                                                            
M11_245621  245621 M11  149.82264709472656 2.5876610279083252 0.7348 1.938891445 1.101587802 5.6793678677200337 1.2384134716979929 1.1272570354843403 -0.3635000000000000 0.0911000000000000 0.0842000000000000  0.1086199999999999  0.0999399999999999  0.0908250000000000
M11_232020  232020 M11  150.01646423339844 2.7843809127807617 0.9837 1.848696895 1.274974108 1.6966802323464638 0.2082298075438415 0.2203407344366353 -0.3687000000000000 0.1982999999999999 0.1492000000000000                                                            
M11_213141  213141 M11  150.00030517578125 2.5557060241699219 0.7516 1.946158538 1.234075212 3.1045595881283554 0.6626671206096753 0.8621106229290924  0.0144000000000000 0.0861000000000000 0.0826000000000000                                                            
M11_213004  213004 M11  150.02787780761719 2.5520329475402832 0.7460 2.080256220 1.222742580 2.7605778562203458 0.1671750405402778 0.2053138330589724  0.0970000000000000 0.0378000000000000 0.0374000000000000                                                            
M11_218725  218725 M11  150.04684448242188 2.6203958988189697 0.7362 2.042299360 1.322313539 2.9641487904584038 0.1815504481674677 0.0914577445655665 -0.5770999999999999 0.1201000000000001 0.1402999999999999                                                            
M11_230889  230889 M11  150.07293701171875 2.7713489532470703 0.6962 1.540592213 0.961041207 2.5450715720695078 0.4061148996677969 0.2965283394399784 -0.1094000000000000 0.1555000000000000 0.1227000000000000                                                            
M11_248444  248444 M11  149.89814758300781 2.6245079040527344 0.6670 2.040436585 1.428049556 2.4632018382351566 0.3062735190228133 0.6749360882169402  0.0112999999999999 0.0862999999999999 0.0958000000000000                                                            
M11_248829  248829 M11  149.85595703125000 2.6299860477447510 0.7632 1.851544386 1.023878446 3.0661966160107368 0.2471062517075287 0.3515968952867127 -0.2036000000000000 0.0616999999999999 0.0581000000000000                                                            
M12_95441    95441 M12  150.49496459960938 2.3432068824768062 0.6666 1.867795361 1.263000987 2.2459495674489536 0.1804850007774910 0.4054448155001520 -0.0467999999999999 0.0689000000000000 0.0670000000000000  0.2664799999999999  0.0824799999999999  0.0907700000000000
M12_184250  184250 M12  150.50550842285156 2.5058190822601318 0.6092 1.710511877 1.135054591 1.3746748904492569 0.3364720182820768 0.6821234237044925 -0.6879000000000000 0.2369000000000001 0.1753000000000000  0.4275800000000000  0.2162200000000000  0.2576400000000000
M12_91529    91529 M12  150.49440002441406 2.2821769714355469 0.8408 1.891975837 0.938625435 1.5107757319249946 0.0949682282418231 0.0907938006267980  0.1251000000000000 0.0433999999999999 0.0474000000000000                                                            
M12_185653  185653 M12  150.45286560058594 2.5224180221557617 0.6774 1.936393602 1.096316805 2.7874045203237698 0.2092344967505202 0.3619885158505940 -0.0561000000000000 0.0630999999999999 0.0587000000000000  0.2976450000000000  0.0733750000000000  0.0623350000000000
M12_101830  101830 M12  150.45095825195312 2.4353260993957520 0.9878 1.997346776 1.085404894 2.3593914430440490 0.2020964238288229 0.2748945980037213  0.1620000000000000 0.1046000000000000 0.0964000000000000                                                            
M12_102266  102266 M12  150.66130065917969 2.4438209533691406 0.7788 1.975945157 1.098710122 2.7227013080779123 0.3165971979551072 0.4996593401390508 -0.0668999999999999 0.0778000000000000 0.0769999999999999                                                            
M12_102456  102456 M12  150.49009704589844 2.4459760189056401 0.6779 2.049453891 1.214432944 2.9936429427398550 0.2116187107405783 0.4239267332425261 -0.0249000000000000 0.0418999999999999 0.0385000000000000                                                            
M12_96616    96616 M12  150.51968383789062 2.3611879348754883 0.8376 1.998070744 1.132867765 3.3635663574836210 1.2577713952557823 0.5971316168363345 -0.0281000000000000 0.0899000000000000 0.1409000000000000                                                            
M12_93946    93946 M12  150.48626708984375 2.3207559585571289 0.9247 1.953394530 1.000834958 3.1368951301583765 0.4138760643938294 0.5251097710546494 -0.0831000000000000 0.0870000000000000 0.0799000000000000                                                            
M12_92979    92979 M12  150.70878601074219 2.3059749603271484 0.6082 2.135595214 1.235453770 4.7951257408135017 0.6944905396342562 0.6812411175744627 -0.1230000000000000 0.0585999999999999 0.0486000000000000                                                            
M12_92132    92132 M12  150.52864074707031 2.2929320335388184 0.7476 1.781677880 0.899897386 2.5698039954022671 0.2005928214016401 0.1828412442864510 -0.1540000000000000 0.0643000000000000 0.0751000000000000                                                            
M12_183927  183927 M12  150.61508178710938 2.5003690719604492 0.7960 1.912793647 1.158497681 4.0095903122771954 0.6499625708972221 0.6878155047136796 -0.2332000000000000 0.0723999999999999 0.0824000000000000                                                            
M12_97931    97931 M12  150.66482543945312 2.3792800903320312 0.6962 2.056624810 1.205193989 4.0841341617107689 0.4692629152832926 0.4316466495291219  0.0254000000000000 0.0288999999999999 0.0340999999999999                                                            
M12_183623  183623 M12  150.62776184082031 2.4967401027679443 0.8344 1.865860359 1.305319869 1.9368678929189005 0.3090643574172357 0.2831974992206993 -0.1795999999999999 0.1361000000000000 0.1520999999999999                                                            
M12_95303    95303 M12  150.45275878906250 2.3391759395599365 0.8820 1.963812402 1.063195832 2.5882129151530915 0.2139489390857495 0.2747366599401967 -0.0450000000000000 0.0800999999999999 0.0563000000000000                                                            
M12_102149  102149 M12  150.46365356445312 2.4404869079589844 1.0197 2.050356770 1.133738945 3.6872280588712210 0.5289367414040753 1.1487181558903909 -0.0678000000000000 0.0925000000000000 0.1033000000000000                                                            
M12_180774  180774 M12  150.49972534179688 2.4553139209747314 0.6784 1.954550998 1.091011632 2.8080187281166369 0.2301789934858572 0.3963475365360406 -0.1177000000000000 0.0699000000000000 0.0658000000000000                                                            
M12_183906  183906 M12  150.49205017089844 2.4978890419006348 0.8913 1.890863355 1.048875815 2.6211990386352428 0.4140376208842438 0.5250914433954694  0.0181000000000000 0.1273999999999999 0.1110999999999999                                                            
M12_181945  181945 M12  150.49603271484375 2.4695971012115479 0.6797 1.889752630 1.086653656 2.7542287033381663 0.1667905486165731 0.1503017491335659 -0.0817000000000000 0.0384999999999999 0.0351000000000000                                                            
M12_182699  182699 M12  150.47221374511719 2.4799499511718750 0.6796 2.155399322 1.269643103 3.3135993777908705 0.3036678123519331 0.5897869822815185  0.0384999999999999 0.0459999999999999 0.0462000000000000  0.2059950000000000  0.0548050000000000  0.0499149999999999
M12_92258    92258 M12  150.64721679687500 2.2935979366302490 0.7480 1.964543766 1.059997352 2.8920113962154885 0.1951116982600541 0.2517140680624589 -0.0411999999999999 0.0412000000000000 0.0398999999999999                                                            
M12_97203    97203 M12  150.44917297363281 2.3684918880462646 0.6615 2.167424369 1.255190034 7.0729404240457594 1.2019102821823546 1.1872528397167159 -0.0919000000000000 0.0493000000000000 0.0566000000000000  0.2513300000000000  0.0418900000000000  0.0377600000000000
M12_182621  182621 M12  150.46977233886719 2.4823570251464844 0.6782 1.548675029 0.973283806 2.3323837125282951 0.2948411070217759 0.3055821309569955 -0.1425000000000000 0.1005000000000000 0.1074000000000000  0.3165400000000000  0.1205249999999999  0.1050700000000000
M13_216528  216528 M13  149.96409606933594 2.5954279899597168 0.6958 2.005060862 1.334763044 3.4324166501212021 0.4125591196810117 0.6275324540741832 -0.0892000000000000 0.0724000000000000 0.0666000000000000                                                            
M13_216897  216897 M13  149.92724609375000 2.5991671085357666 0.6785 1.955289874 1.118149676 2.4694486510125806 0.0597042143432262 0.0653903299949620  0.0482999999999999 0.0191000000000000 0.0189000000000000  0.2128250000000000  0.0312999999999999  0.0305399999999999
M13_215951  215951 M13  149.98904418945312 2.5877950191497803 0.6657 2.007867338 1.191271982 2.9600564950758201 0.6256887839263279 0.1935682076634826  0.1780000000000000 0.0459999999999999 0.0756999999999999                                                            
M13_213449  213449 M13  149.97467041015625 2.5555150508880611 0.7305 2.010671464 1.256822337 3.2255219376890807 0.2696015059297881 0.3104502189494522  0.0552000000000000 0.0365999999999999 0.0446999999999999                                                            
M13_232627  232627 M13  149.91601562500000 2.7924599647521973 0.6207 2.059956855 1.181887602 7.4558987202778146 1.3287909126095256 1.2824377412394252 -0.1473000000000000 0.0569999999999999 0.0502000000000000  0.3185949999999999  0.0437150000000000  0.0477250000000000
M13_217785  217785 M13  149.92211914062500 2.6080479621887207 0.8916 2.074939875 1.315053633 3.9664318794685842 0.6959381751547031 1.1891227087289014 -0.0197000000000000 0.1118999999999999 0.0951000000000000                                                            
M13_215449  215449 M13  149.98245239257812 2.5812211036682129 0.6963 2.119539190 1.277846573 6.7111971969842106 1.2470653815888850 1.2177044866072382 -0.2548000000000000 0.0838999999999999 0.0834000000000000                                                            
M13_212943  212943 M13  149.98532104492188 2.5531070232391362 0.7268 1.814147552 1.039369381 2.5462438907576330 0.2556243246529757 0.2515202643947858  0.0495999999999999 0.0751999999999999 0.0701000000000000                                                            
M13_215209  215209 M13  149.99324035644531 2.5743811130523682 0.7286 2.000786479 1.396838404 3.3481121738605397 0.6074938786788099 0.7046312247619689  0.0162000000000000 0.0881000000000000 0.0762999999999999                                                            
M13_233281  233281 M13  149.94615173339844 2.8018059730529785 0.6109 2.076359370 1.229842294 5.9374504730219524 1.4013272073310057 1.3999600588360499 -0.1369999999999999 0.0887000000000000 0.0821999999999999  0.4327499999999999  0.0687900000000000  0.0795650000000001
M13_215122  215122 M13  149.98991394042969 2.5785210132598881 0.7268 1.868404916 1.338041886 2.7707669583872043 0.4012973890867441 0.6163009186928375 -0.1933000000000000 0.1027999999999999 0.0973000000000000                                                            
M13_250434  250434 M13  149.79925537109375 2.6506528854370122 0.7538 1.582723115 0.980465825 2.5882129151530915 0.1984540298483415 0.1829591206109335 -0.3684000000000000 0.0658999999999999 0.0738000000000000                                                            
M13_228340  228340 M13  149.96099853515625 2.7359120845794682 0.6969 2.004919090 1.300241510 2.5421431362049387 0.1586298741103992 0.1884827286477805 -0.2014000000000000 0.0577999999999999 0.0568000000000000                                                            
M13_228250  228250 M13  149.90547180175781 2.7334780693054199 0.9982 1.719870384 0.874997006 1.5790649727284281 0.0970793701708632 0.0948978112906191 -0.0407999999999999 0.0837000000000000 0.0706999999999999                                                            
M13_258467  258467 M13  149.78895568847656 2.7532761096954346 0.9127 1.579890300 0.950470259 1.3458603540559484 0.1189999867584351 0.2500859096720238 -0.5378000000000001 0.1293999999999999 0.1639000000000000                                                            
M13_230747  230747 M13  149.91354370117188 2.7692189216613770 0.6982 1.938766973 1.084402887 3.5075187395256804 0.5378856001777383 0.4999267064715008 -0.1170000000000000 0.0558000000000000 0.0658000000000000  0.2739700000000000  0.0558200000000000  0.0609299999999999
M13_248217  248217 M13  149.78178405761719 2.6203999519348145 0.6106 1.963213814 1.134036073 4.7424198526024472 1.1716972501105885 1.7569998839030150 -0.2421000000000000 0.0733000000000000 0.0608000000000000  0.2892500000000000  0.0597300000000000  0.0514450000000000
M13_254350  254350 M13  149.74165344238281 2.6995599269866943 0.6690 1.978084504 1.313570614 2.8807130497750424 0.5392699670517215 0.6858611881076008 -0.1822999999999999 0.1186000000000000 0.1188999999999999  0.2662650000000000  0.1616149999999999  0.1672550000000000
M13_231554  231554 M13  149.90155029296875 2.7808640003204346 0.6964 2.091911069 1.128267494 5.6584827985978530 1.4071469192295816 1.3107312969860725 -0.2349000000000000 0.0919999999999999 0.1106000000000000  0.3642200000000000  0.0983649999999999  0.0971400000000000
M13_246149  246149 M13  149.81857299804688 2.5928809642791748 0.7342 1.916711798 1.173738952 7.5787922091604925 1.3454577566022241 0.9248931400767542 -0.2529000000000000 0.0569999999999999 0.0622000000000000                                                            
M13_242441  242441 M13  149.81088256835938 2.5494918823242188 0.7269 2.094911656 1.305357970 3.6466996889422680 0.7926613507210953 1.1218173353425684 -0.1206000000000000 0.1852000000000000 0.2171000000000000                                                            
M13_219726  219726 M13  149.94386291503906 2.6326479911804199 0.7016 2.149411549 1.418010574 4.3994663471604643 1.2693072472010114 1.5549773539134510  0.0324000000000000 0.1179000000000000 0.1048000000000000                                                            
M13_245150  245150 M13  149.75796508789062 2.5799889564514160 0.9241 1.722461445 0.941355684 2.6079544390266034 0.2978498359197111 0.2900432878008478 -0.5035000000000001 0.1172999999999999 0.1293000000000000                                                            
M13_244239  244239 M13  149.80847167968750 2.5710780620574951 0.7375 2.042045408 1.140685959 3.6282733594033489 0.5664288726153972 0.6290869337454196  0.0650000000000000 0.0763000000000000 0.0584000000000000                                                            
M13_243246  243246 M13  149.81481933593750 2.5589470863342285 0.6965 2.010320937 1.145871096 5.0292126585044548 1.1916015609781421 0.9403114358739074 -0.2177000000000000 0.0895000000000000 0.0936000000000000                                                            
M13_231931  231931 M13  149.92755126953125 2.7845530509948730 0.9972 1.935663160 1.108275171 2.0417379446695292 0.1748874432133046 0.1701861678581082 -0.0577000000000000 0.1076000000000000 0.1032000000000000                                                            
M13_243871  243871 M13  149.75657653808594 2.5675320625305176 0.7333 1.937999688 1.079249741 4.6612242800188710 0.7609601669471806 0.6697308098378576 -0.2586000000000000 0.0655000000000000 0.0709000000000000  0.4450600000000000  0.0767950000000000  0.0786799999999999
M14_103274  103274 M14  150.27464294433594 1.9888249635696409 0.9154 1.742657439 1.176028278 2.4060242487673729 0.6249205241373974 0.4703524157736266 -0.4637000000000000 0.1776999999999999 0.1609000000000000                                                            
M14_37322    37322 M14  150.26255798339844 1.9187099933624268 0.8656 1.711236267 0.978778176 2.2563163996281501 0.2613266334951473 0.2202832854909392 -0.0641000000000000 0.0811999999999999 0.0885000000000000                                                            
M14_37219    37219 M14  150.14758300781250 1.9181050062179563 0.7348 1.919964436 1.084404935 3.8036452032855572 0.5754148400889234 0.6218333888327774 -0.1489000000000000 0.0655000000000000 0.0692000000000000                                                            
M14_37041    37041 M14  150.33567810058594 1.9152230024337769 0.8354 1.601234251 0.792733648 1.4699413265138466 0.1157555425214283 0.2470805439784874 -0.0997000000000000 0.1266999999999999 0.0658999999999999                                                            
M14_37023    37023 M14  150.12573242187500 1.9137040376663208 0.7356 2.039471309 1.320061197 4.0831938633269207 0.8283075064242672 0.8988217663355278 -0.3389000000000000 0.0817999999999999 0.0756999999999999                                                            
M14_26438    26438 M14  150.27818298339844 1.7669140100479126 0.6712 1.883423961 1.098644433 2.2919228792654613 0.0976309279376400 0.0839098245518092  0.0415000000000000 0.0308000000000000 0.0291999999999999  0.1817800000000000  0.0518849999999999  0.0453100000000000
M14_103366  103366 M14  150.13557434082031 1.9900579452514648 0.6745 2.185721433 1.379155205 4.4136714346343968 0.9949434115696788 1.1555165055717302 -0.1786000000000000 0.0882000000000000 0.0814000000000000  0.1377650000000000  0.0904899999999999  0.0903350000000000
M14_31835    31835 M14  150.10934448242188 1.8416099548339844 0.6775 2.018340407 1.183805662 4.1850437266692717 0.6119126254583640 0.8653504530104107  0.1147000000000000 0.0462999999999999 0.0424000000000000  0.3338299999999999  0.0476799999999999  0.0478500000000000
M14_27068    27068 M14  150.15411376953125 1.7733340263366699 0.6783 2.038322688 1.421076768 2.5615332640879478 0.2253092654075161 0.2406444510111693 -0.0100999999999999 0.0682999999999999 0.0731000000000000                                                            
M14_27741    27741 M14  150.29980468750000 1.7837970256805420 0.7063 1.829811524 1.227090380 4.5268906087735834 1.4499159209227117 0.9652208071706900 -0.3004000000000000 0.0767999999999999 0.0734000000000000                                                            
M14_27265    27265 M14  150.14486694335938 1.7766029834747314 0.7329 1.972480908 1.329967179 4.3331128521183819 0.9757859116238627 1.1354236885766422 -0.0288000000000000 0.0700000000000000 0.0703000000000000                                                            
M14_104576  104576 M14  150.10682678222656 2.0053050518035889 0.6748 1.578679940 0.994857808 3.4514373933585629 1.4344747065886130 2.4350307484695342 -0.4634000000000000 0.1687000000000000 0.1457000000000000  0.5761100000000000  0.1472400000000000  0.1665700000000000
M14_36550    36550 M14  150.12214660644531 1.9090770483016968 0.7387 1.889984455 1.028600934 2.3211328606639765 0.2565410843435281 0.2592133873054396  0.0124999999999999 0.0665999999999999 0.0662000000000000                                                            
M14_37723    37723 M14  150.13265991210938 1.9233880043029783 0.7361 1.994247382 1.135835703 3.3720965432660002 0.5194476746650240 0.4946011491205083  0.0728000000000000 0.0464000000000000 0.0433000000000000                                                            
M14_38964    38964 M14  150.30215454101562 1.9392089843750000 0.6734 2.088414623 1.306470083 5.4187610445162582 1.7043798379317567 1.4036803204049983 -0.1375000000000000 0.0807000000000000 0.0745000000000000                                                            
M14_38771    38771 M14  150.07986450195312 1.9407130479812624 0.6755 1.911699929 1.094349752 1.6084219823990855 0.1944352451955934 0.1959166565875598  0.1187000000000000 0.1096000000000000 0.1045000000000000  0.1473400000000000  0.1554799999999999  0.1490000000000000
M14_102849  102849 M14  150.34228515625000 1.9829130172729488 0.6690 1.911046273 1.200285179 3.0598490346549974 0.2923908551213662 0.3381870131524228 -0.1943000000000000 0.0808000000000000 0.0774000000000000                                                            
M14_40657    40657 M14  150.26577758789062 1.9630939960479736 0.9321 1.829405346 1.086687555 1.8155156627731357 0.1509116927732705 0.1839366892527395  0.0345000000000000 0.0880000000000000 0.0983000000000000                                                            
M14_41209    41209 M14  150.33575439453125 1.9745060205459597 0.6671 2.012499674 1.237371296 3.4001650580407103 0.4212093124483707 0.6576502276145576 -0.2458000000000000 0.0847999999999999 0.0814000000000000                                                            
M14_38648    38648 M14  150.12110900878906 1.9350349903106689 0.6744 2.045167303 1.455625958 1.9701532072167591 0.1020700216316635 0.1134111351462930  0.0331000000000000 0.0371000000000000 0.0365999999999999  0.2380800000000000  0.0445900000000000  0.0438700000000000
M15_85318    85318 M15  150.46319580078125 2.1890571117401123 0.8242 2.107057936 1.221482168 3.6509005248449840 0.5724832713792806 0.6851304936477443 -0.0001999999999999 0.0816000000000000 0.0705999999999999                                                            
M15_79276    79276 M15  150.67854309082031 2.0971240997314453 0.8397 2.005477196 1.132874798 2.6485001386067006 0.2177127706847598 0.3866383658659320  0.0574999999999999 0.0687000000000000 0.0731000000000000                                                            
M15_86363    86363 M15  150.65602111816406 2.2046289443969727 0.8353 1.965720300 1.125056514 4.0550853544838379 0.9047726536323318 1.1932914874531686 -0.0980999999999999 0.0978000000000000 0.0706000000000000                                                            
M15_74882    74882 M15  150.69607543945312 2.0283451080322266 0.7095 1.996619882 1.167085636 4.1552771902043268 0.4621285709349149 0.4487335398933225 -0.2501000000000000 0.0571000000000000 0.0564999999999999                                                            
M15_74563    74563 M15  150.66780090332031 2.0236270427703857 0.7354 2.011480123 1.168183138 2.4468086096956165 0.1870483029991411 0.1684561523998288  0.0384000000000000 0.0426000000000000 0.0407999999999999                                                            
M15_86907    86907 M15  150.45658874511719 2.2105119228363042 0.7274 1.891780748 1.061867375 2.6073540044553898 0.0804489698017521 0.0774471425703431  0.0451000000000000 0.0299000000000000 0.0277999999999999  0.0340100000000000  0.0408049999999999  0.0425600000000000
M15_88032    88032 M15  150.45321655273438 2.2283530235290527 0.8391 2.036922707 1.139370876 2.7983369045620208 0.2680458078113760 0.4213989382419223  0.0223999999999999 0.0630999999999999 0.0583000000000000                                                            
M15_79563    79563 M15  150.63551330566406 2.1028540134429932 0.6729 1.949428807 1.077531641 3.0394849687701124 0.2820465130126222 0.3723293918677794 -0.1555000000000000 0.0464999999999999 0.0478000000000000  0.1044100000000000  0.0619750000000000  0.0595600000000000
M15_77745    77745 M15  150.45413208007812 2.0721321105957031 0.8259 2.126120228 1.220291376 5.1156403000700434 1.5148047465534271 1.3769881405295157  0.0756000000000000 0.0779000000000000 0.0602000000000000                                                            
M15_77662    77662 M15  150.61674499511719 2.0718450546264648 0.6560 1.999121445 1.341758260 2.2688197811445101 0.2141901748768877 0.2742679068545515  0.0906000000000000 0.0582000000000000 0.0553999999999999  0.4533600000000000  0.0679699999999999  0.0675000000000000
M15_77632    77632 M15  150.45333862304688 2.0685150623321533 0.8257 2.067130244 1.155680147 3.7153522909717251 0.4260347570605556 0.5098729221046020  0.0014999999999999 0.0470000000000000 0.0399999999999999                                                            
M15_76336    76336 M15  150.46316528320312 2.0526850223541260 0.8243 1.728265834 1.049494875 2.1320628358116558 0.2901370356912319 0.2214074502483007 -0.2206000000000000 0.1112000000000000 0.1249000000000000                                                            
M15_75230    75230 M15  150.62539672851562 2.0359818935394287 0.6386 1.832451415 1.026991057 3.9509360478942992 0.7132335294647314 0.7987487740689208 -0.1845000000000000 0.0750000000000000 0.0638000000000000 -0.0559599999999999  0.0850400000000000  0.0737200000000000
M15_75008    75008 M15  150.63888549804688 2.0320050716400142 0.7232 1.906202394 1.027876912 2.3173946499684783 0.1029847686491102 0.1104551663749525  0.0470000000000000 0.0275000000000000 0.0306999999999999                                                            
M15_74190    74190 M15  150.62214660644531 2.0180470943450928 0.7188 1.886566265 1.060604555 3.0053842076633828 0.3065627723751444 0.4477338910309670 -0.1896000000000000 0.0656000000000000 0.0717000000000000 -0.0557700000000000  0.1044600000000000  0.1135900000000000
M15_84766    84766 M15  150.66325378417969 2.1807429790496826 0.8499 1.825306660 0.981583735 2.6607250597988097 0.2401605976825385 0.3228689667823924 -0.2009999999999999 0.0761000000000000 0.0688000000000000                                                            
M15_90694    90694 M15  150.50880432128906 2.2686269283294682 0.6727 2.119766215 1.286291641 4.4658075129335160 1.0252053102039147 1.8396111333548670 -0.1801000000000000 0.2145000000000000 0.1035000000000000                                                            
M15_86122    86122 M15  150.65789794921875 2.2005360126495361 0.6703 2.089688845 1.210915707 4.1010966087481187 0.4957640056021722 0.5561999986660557  0.0168000000000000 0.0359000000000000 0.0377000000000000                                                            
M16_41209    41209 M16  150.33575439453125 1.9745060205459597 0.6665 2.012499674 1.237371296 3.1052745216977597 0.5541373088069491 0.7471915970364675  0.1081000000000000 0.0873000000000000 0.0869000000000000  0.1917500000000000  0.1321100000000000  0.1167700000000000
M16_26292    26292 M16  150.33445739746094 1.7642370462417605 0.8866 1.959744135 1.097507386 2.5574078858267701 0.2661669472123784 0.5447000579014378  0.0637000000000000 0.0789000000000000 0.0900999999999999                                                            
M16_4949      4949 M16  150.44978332519531 1.7836899757385254 0.6680 1.844787373 0.987364759 2.0854510476931689 0.2929176381698134 0.4681880282222430 -0.0496999999999999 0.1239000000000000 0.1101000000000000                                                            
M16_32559    32559 M16  150.21315002441406 1.8492820262908936 0.6219 2.170668853 1.296967705 6.8596190852931516 1.1703988777215384 0.9777016265986926  0.0096000000000000 0.0375000000000000 0.0365000000000000  0.2982600000000000  0.0345699999999999  0.0369599999999999
M16_103179  103179 M16  150.25668334960938 1.9871350526809688 0.6216 1.955572410 1.083621589 5.1856117768583978 0.8573144285572030 0.8143293040055891 -0.3639000000000000 0.0700000000000000 0.0679000000000000                                                            
M16_31873    31873 M16  150.19862365722656 1.8397990465164185 0.8931 1.983095751 1.145869935 2.7880464178317799 0.3729853903879719 0.6413294406154634 -0.0320000000000000 0.1025000000000000 0.0878000000000000                                                            
M16_30391    30391 M16  150.19384765625000 1.8209990262985229 0.8947 1.738567093 1.001433808 2.2641229140006591 0.1772534127964612 0.1558787365474762 -0.3002000000000000 0.0761000000000000 0.0867000000000000                                                            
M16_37765    37765 M16  150.23115539550781 1.9241900444030759 0.5627 1.920613990 1.149042131 5.7042690309986916 0.9877192757578286 0.8773889311253056 -0.1366000000000000 0.0726000000000000 0.0600999999999999  0.2369450000000000  0.0525750000000000  0.0451649999999999
M16_28041    28041 M16  150.18922424316406 1.7867670059204102 0.8088 1.809909680 1.006234843 2.1212897818830658 0.1304148211325771 0.3003936891255991 -0.0986000000000000 0.1149000000000000 0.0586000000000000                                                            
M16_104408  104408 M16  150.36932373046875 1.9994889497756960 0.8277 1.993029952 1.090939478 3.0352886644741970 0.4200395269483011 0.7443296109815978  0.0384000000000000 0.0897000000000000 0.0933999999999999                                                            
M16_71861    71861 M16  150.40939331054688 1.9813690185546875 0.7408 1.805836060 1.136138939 1.9133745805423017 0.2784407321049318 0.4943204136419834 -0.0711000000000000 0.2293999999999999 0.1246000000000000                                                            
M16_103061  103061 M16  150.25149536132812 1.9845570325851440 0.7238 2.100809787 1.229501812 3.2210687912834346 0.4702241678789350 1.2185777725947795  0.0738000000000000 0.1169999999999999 0.1033999999999999                                                            
M16_27659    27659 M16  150.17474365234375 1.7838410139083862 0.9905 1.813099472 0.896593925 1.5477471037349186 0.1236645334848302 0.2031377063007297  0.1197999999999999 0.0857999999999999 0.0939000000000000                                                            
M16_37384    37384 M16  150.36166381835938 1.9185969829559328 0.8790 1.885298536 1.037036552 2.0323570109362219 0.1197996788998063 0.1796995183497093  0.2905999999999999 0.0948999999999999 0.1129000000000000                                                            
M16_14375    14375 M16  150.39640808105469 1.9714159965515137 0.8279 1.970818575 1.045779173 2.2850725853875180 0.0805020832942966 0.0836590277372104  0.2333000000000000 0.0894000000000000 0.1044999999999999                                                            
M16_25285    25285 M16  150.24188232421875 1.7504199743270874 0.6123 2.030731458 1.331740145 3.2003685945865179 0.4119338649051503 0.5858451209295072 -0.1057000000000000 0.0803999999999999 0.0736000000000000  0.2436900000000000  0.0896499999999999  0.0915900000000000
M16_102908  102908 M16  150.18576049804688 1.9806170463562007 0.9825 2.004910181 1.080110771 2.2829689246791784 0.1151223916807946 0.2013327671860475  0.0645999999999999 0.1073999999999999 0.0957000000000000                                                            
M17_142131  142131 M17  149.84211730957031 2.0016510486602783 0.7356 1.842115037 1.118988701 3.9300674134185329 0.7999594142289680 0.9194103674848760 -0.2244999999999999 0.1055000000000000 0.0990999999999999  0.0930499999999999  0.1146599999999999  0.1088300000000000
M17_27062    27062 M17  149.99943542480469 1.7737979888916016 0.6631 1.973610296 1.189300504 2.8641779699065810 0.1945528981670710 0.2809475749802445 -0.0887000000000000 0.0525999999999999 0.0558000000000000  0.5971800000000000  0.0560700000000000  0.0598299999999999
M17_69440    69440 M17  149.89628601074219 1.9499939680099487 0.6613 2.006282898 1.212056487 3.4914031547858611 0.4317078784661322 0.5193357346166131 -0.1158000000000000 0.0659999999999999 0.0617000000000000                                                            
M17_40011    40011 M17  150.08532714843750 1.9573949575424197 0.6056 1.956826400 1.083169760 6.6511998903121627 1.0567318065389919 1.0674522741415622 -0.4929000000000000 0.0717999999999999 0.0757999999999999                                                            
M17_40840    40840 M17  150.01885986328125 1.9663900136947632 0.6690 1.972161228 1.208181929 2.6989820734720160 0.2013542027917685 0.2690937339778875  0.0605000000000000 0.0451000000000000 0.0488000000000000  0.2632250000000000  0.0546699999999999  0.0539800000000000
M17_102817  102817 M17  149.97877502441406 1.9810730218887329 0.6686 1.896369565 1.229960552 2.3730123584905045 0.1994382951985072 0.2966986145007925  0.1737999999999999 0.0395999999999999 0.0417000000000000  0.3497650000000000  0.0486099999999999  0.0488600000000000
M17_58802    58802 M17  149.89128112792969 1.8259390592575075 0.6380 2.125350640 1.431153051 4.3013026338213631 0.9339580751562796 1.0537978705899052 -0.1973000000000000 0.0980000000000000 0.0857000000000000  0.3376599999999999  0.0877249999999999  0.0752800000000000
M17_68393    68393 M17  149.88578796386719 1.9385470151901243 0.7880 1.528675558 0.782778452 1.2294192247093774 0.0433118884117985 0.0503889943614387 -0.0931000000000000 0.0426999999999999 0.0397000000000000                                                            
M17_29406    29406 M17  150.01602172851562 1.8080910444259644 0.7382 1.852358615 1.082612932 2.8464266703742238 0.2700305523235795 0.4260190752677837 -0.1418999999999999 0.0893000000000000 0.0863999999999999                                                            
M18_96617    96617 M18  150.72161865234375 2.3591859340667725 0.7268 2.132494055 1.278104125 5.3015150667845878 0.8874626812345742 0.6384360141481166  0.0221999999999999 0.0530999999999999 0.0577999999999999                                                            
M18_181045  181045 M18  150.73147583007812 2.4587929248809810 0.7470 2.065645311 1.175107786 6.2215701172875733 1.9826761336203691 1.4153786271798581 -0.4417999999999999 0.1030999999999999 0.1314999999999999                                                            
M18_93946    93946 M18  150.48626708984375 2.3207559585571289 0.9250 1.953394530 1.000834958 2.5136221806228107 0.4178812510940357 1.0209730289887522  0.0755000000000000 0.1716000000000000 0.1647000000000000                                                            
M18_98465    98465 M18  150.69726562500000 2.3896470069885254 0.8799 1.811788036 0.965091088 1.8117572171105520 0.2561439248389284 0.3433329806880099 -0.4026000000000000 0.2668999999999999 0.1341000000000000                                                            
M18_96616    96616 M18  150.51968383789062 2.3611879348754883 0.8376 1.998070744 1.132867765 3.6249331346095719 1.0074487417614582 0.9991020247626060 -0.0436000000000000 0.1157999999999999 0.1190000000000000                                                            
M18_181686  181686 M18  150.48847961425781 2.4674398899078369 0.8906 1.896329338 0.983318849 2.8366124193125151 0.2684463544708725 0.3487843145679953  0.0218999999999999 0.0788000000000000 0.0788000000000000                                                            
M18_92132    92132 M18  150.52864074707031 2.2929320335388184 0.7478 1.781677880 0.899897386 2.5194166781870355 0.2245053287772576 0.1867977154167363 -0.0818000000000000 0.0603999999999999 0.0674000000000000  0.3076100000000000  0.1080200000000000  0.0930350000000000
M18_95065    95065 M18  150.73066711425781 2.3351740837097168 0.6719 1.861672149 1.273481014 1.9733312795365032 0.2335494278529005 0.1808417748744248 -0.2417000000000000 0.1078000000000000 0.1164000000000000                                                            
M18_95324    95324 M18  150.50997924804688 2.3419508934021001 0.8381 1.721885626 0.775261489 1.2028182253556530 0.0933352273251206 0.0969356960349918  0.1129000000000000 0.0598999999999999 0.0550999999999999                                                            
M18_96327    96327 M18  150.71838378906250 2.3567359447479248 0.7248 1.839021412 1.127415319 2.9160837985212318 0.1745778081943072 0.1363049810132476  0.1609000000000000 0.0495000000000000 0.0533999999999999                                                            
M18_96346    96346 M18  150.55534362792969 2.3523190021514893 0.6108 2.063191355 1.172034085 2.9929537103323440 0.2005435403852850 0.4003979277108266  0.0670999999999999 0.0388000000000000 0.0395000000000000  0.1937900000000000  0.0468250000000000  0.0470899999999999
M18_182407  182407 M18  150.56303405761719 2.4783279895782471 0.6726 2.214726678 1.369765201 3.0867396456838594 0.3980189188699011 0.4470605356592283  0.1101999999999999 0.0648000000000000 0.0561000000000000                                                            
M18_94726    94726 M18  150.57568359375000 2.3301119804382324 0.7275 2.014760433 1.118837247 4.8595941434627203 1.0350406855283050 0.8638393613274072 -0.1955000000000000 0.0786000000000000 0.0843000000000000                                                            
M18_184179  184179 M18  150.57565307617188 2.5005419254302979 0.6090 2.206383376 1.417549587 3.7162078809514241 0.4766184872114185 0.4894538145151356 -0.0887000000000000 0.0477000000000000 0.0422000000000000  0.2707500000000000  0.0446499999999999  0.0413100000000000
M18_94451    94451 M18  150.57241821289062 2.3269329071044922 0.7266 1.908139283 1.205623804 4.1048755983364851 1.1625745194429260 1.5000046848422155 -0.2158000000000000 0.3036000000000000 0.1711000000000000                                                            
M18_92979    92979 M18  150.70878601074219 2.3059749603271484 0.6077 2.135595214 1.235453770 3.9563982400425171 0.6987326748463329 0.7998530489114465 -0.1253000000000000 0.0591999999999999 0.0509000000000000  0.4080650000000000  0.0606650000000000  0.0591950000000000
M18_93569    93569 M18  150.71426391601562 2.3138370513916016 0.6063 2.174016474 1.461550049 4.1371379272735167 0.9192698194835276 0.9954787164355292 -0.2508000000000000 0.1043999999999999 0.0928000000000000  0.5199650000000000  0.0996550000000000  0.0927049999999999
M18_92623    92623 M18  150.54527282714844 2.2994201183319092 0.9233 1.610102691 0.783728972 1.9019539604423084 0.3494769847826606 0.2286052456848981 -0.2984000000000000 0.1713000000000000 0.1593000000000000                                                            
M18_91929    91929 M18  150.57217407226562 2.2879528999328613 0.9264 1.778156794 0.791023100 1.3655260828700748 0.0990435600791023 0.1056464640843758  0.0574000000000000 0.0598000000000000 0.0514000000000000                                                            
M18_181421  181421 M18  150.50210571289062 2.4642980098724365 0.9587 2.018355540 1.079340449 3.0136998743411461 0.4281548350141645 0.5162839501629466  0.0563000000000000 0.1076000000000000 0.1064000000000000                                                            
M18_182810  182810 M18  150.57011413574219 2.4833199977874760 0.8789 1.912107061 1.333192849 2.0563640367928517 0.2689453404472543 0.2973550595085840 -0.3547000000000000 0.1520000000000000 0.1388000000000000                                                            
M18_93681    93681 M18  150.71661376953125 2.3165199756622314 0.6067 1.903645235 1.075705276 2.6607250597988097 0.1366219726612399 0.1617408106841587 -0.0711999999999999 0.0441000000000000 0.0343999999999999  0.2987000000000000  0.0358350000000000  0.0383000000000000
M19_102817  102817 M19  149.97877502441406 1.9810730218887329 0.6691 1.896369565 1.229960552 2.6230103243087668 0.3720457954458071 0.3291638936979950  0.1021000000000000 0.0562999999999999 0.0529999999999999                                                            
M19_103547  103547 M19  149.91067504882812 1.9914679527282717 0.8504 1.983026953 1.121749096 4.0206845399191273 0.8452525044432702 0.9804188414079132 -0.0638000000000000 0.0923000000000000 0.0766000000000000                                                            
M19_71670    71670 M19  149.73202514648438 1.9745080471038816 0.7477 1.798749796 1.092763719 1.9058995170243640 0.2549716069470660 0.2615543506720332  0.0143999999999999 0.0823000000000000 0.0752000000000000  0.0730700000000000  0.0662299999999999  0.0603900000000000
M19_59396    59396 M19  149.74649047851562 1.8319799900054927 0.6824 2.044599148 1.178027393 3.5587706484879318 0.4842873996554499 0.6399804723027178  0.0486999999999999 0.0385999999999999 0.0363000000000000  0.2713700000000000  0.0382250000000000  0.0391850000000000
M19_65494    65494 M19  149.78005981445312 1.9041949510574341 0.6950 2.098236551 1.270671525 3.4593937782612199 0.3958877626676457 0.4142085243202725 -0.0120000000000000 0.0416999999999999 0.0452000000000000                                                            
M19_65156    65156 M19  149.78091430664062 1.9012049436569212 0.6611 1.964640826 1.314050690 2.2258710447930050 0.2885519964993774 0.3131532324353817 -0.0672000000000000 0.0817000000000000 0.0858000000000000  0.2253600000000000  0.0945000000000000  0.0963700000000000
M19_141436  141436 M19  149.75439453125000 1.9939500093460083 0.6951 1.955853295 1.211365277 5.6937710510942328 1.4355879617961820 1.1550255656095323 -0.1558999999999999 0.0909999999999999 0.0939999999999999  0.1517600000000000  0.1108799999999999  0.1064499999999999
M19_57389    57389 M19  149.79812622070312 1.8010560274124146 0.6619 2.022419652 1.286608323 3.0732649292042922 0.3021645863468674 0.4005272971248881 -0.0476999999999999 0.0382000000000000 0.0327999999999999  0.2130399999999999  0.0312249999999999  0.0312150000000000
M19_56670    56670 M19  149.80387878417969 1.7954529523849487 0.6686 1.885145901 1.119551486 2.6187859365475563 0.1115545829958819 0.1610003981616236  0.0590000000000000 0.0221999999999999 0.0228000000000000                                                            
M19_55308    55308 M19  149.73529052734375 1.7805360555648804 0.6829 1.754665373 1.120946992 3.5269556611308679 0.9493584053366980 1.1312713931856455 -0.0681000000000000 0.0939000000000000 0.0921999999999999  0.3085750000000000  0.1004700000000000  0.0859550000000000
M19_54255    54255 M19  149.79306030273438 1.7665040493011477 0.6692 1.776365642 1.203678490 2.0615790869526371 0.1704159097238704 0.3132994440605976 -0.0442999999999999 0.0703000000000000 0.0658000000000000  0.2286200000000000  0.0651299999999999  0.0757200000000000
M19_40890    40890 M19  149.93995666503906 1.9701980352401731 0.6369 1.746031282 1.167194639 2.1419039907221231 0.3047924211390631 0.5711158959207691 -0.2220000000000000 0.1137000000000000 0.1062000000000000  0.0934900000000000  0.1015550000000000  0.0948749999999999
M19_27328    27328 M19  149.92710876464844 1.7787790298461914 0.7360 1.851734406 1.161150927 2.4439932381496829 0.3804191620738194 0.5869485000636000 -0.1170000000000000 0.1129000000000000 0.1054000000000000                                                            
M19_69529    69529 M19  149.74546813964844 1.9503430128097532 0.6516 1.948136070 1.160928787 3.1419552846410723 0.2987897812723844 0.4196079252735674  0.1457000000000000 0.0400000000000000 0.0488000000000000  0.2338049999999999  0.0466900000000000  0.0497000000000000
M19_37524    37524 M19  149.94575500488281 1.9219330549240112 0.6689 1.925198833 1.197179503 3.2998940791083480 0.2826562732385277 0.4581767009753562  0.0341999999999999 0.0577999999999999 0.0785000000000000  0.2243099999999999  0.0708399999999999  0.0757500000000000
M19_59642    59642 M19  149.89924621582031 1.8360179662704468 0.8506 2.176607774 1.319218064 1.7811479689657683 0.1624092925655849 0.2017812422784543 -0.0595000000000000 0.0918999999999999 0.1070999999999999                                                            
M20_80632    80632 M20  150.50021362304688 2.1192650794982910 0.8092 1.937040496 1.059833579 3.4857802105603497 0.4197757802801623 0.4558941552564665 -0.1733000000000000 0.0609000000000000 0.0566000000000000                                                            
M20_84766    84766 M20  150.66325378417969 2.1807429790496826 0.8497 1.825306660 0.981583735 2.6927745869589570 0.2219722658935515 0.4036423047393906 -0.0813000000000000 0.0490999999999999 0.0432000000000000                                                            
M20_85573    85573 M20  150.52569580078125 2.1896800994873047 0.8297 2.093114841 1.422679144 2.1507998622981179 0.2926868223256303 0.5403068073726950 -0.0404000000000000 0.1980999999999999 0.1108000000000000                                                            
M20_77714    77714 M20  150.68687438964844 2.0742619037628174 0.8528 1.764748415 1.198349915 2.5009211537801188 0.2136434577723050 0.2407088014793084 -0.3936000000000000 0.0898999999999999 0.0956000000000000                                                            
M20_86195    86195 M20  150.69207763671875 2.2025449275970459 0.8750 1.961941510 1.067948992 2.5562304271125456 0.3725798801935287 0.4261419166826454 -0.1200000000000000 0.1093000000000000 0.1041000000000000                                                            
M20_87121    87121 M20  150.55056762695312 2.2142529487609863 0.8359 1.978637590 1.167011389 2.3539649933074340 0.1864550417838719 0.2276485975268200  0.0292000000000000 0.0635000000000000 0.0607999999999999                                                            
M20_74882    74882 M20  150.69607543945312 2.0283451080322266 0.7095 1.996619882 1.167085636 3.0633738446964287 0.1749312379368335 0.2581646495358104 -0.0774000000000000 0.0355000000000000 0.0368000000000000                                                            
M20_86661    86661 M20  150.55839538574219 2.2071270942687988 0.8247 2.050594300 1.451904101 5.6001543876155653 3.4919205086840868 2.1702002275167351 -0.2675000000000000 0.4359000000000000 0.2239000000000000                                                            
M20_79276    79276 M20  150.67854309082031 2.0971240997314453 0.8397 2.005477196 1.132874798 2.9860701078165270 0.3568478188267705 0.4647960029419973  0.0015000000000000 0.0581999999999999 0.0576000000000000                                                            
M20_74007    74007 M20  150.75590515136719 2.0126109123229980 0.7087 2.145058117 1.262298153 3.5383435681472220 0.6648227117588235 0.8962070869297879  0.1084000000000000 0.1702000000000000 0.1269000000000000                                                            
M20_78059    78059 M20  150.59255981445312 2.0787940025329590 0.8403 1.858285657 1.017867225 2.6314795540202023 0.3883950785501149 0.6259159378194518 -0.0335999999999999 0.1265000000000000 0.1032999999999999                                                            
M20_90005    90005 M20  150.71818542480469 2.2584850788116451 0.6636 2.182977945 1.386052873 3.5212754591922266 0.4483744118505964 0.4443203936602664  0.0552000000000000 0.0519999999999999 0.0580999999999999                                                            
M20_77982    77982 M20  150.53691101074219 2.0760769844055176 0.8947 2.075102243 1.152684506 5.7650091376985486 1.7615160782609740 1.8212509867174496 -0.1389000000000000 0.1042999999999999 0.0758000000000000                                                            
M20_78141    78141 M20  150.49609375000000 2.0814459323883057 0.6723 2.217692850 1.298616937 7.0420645233120656 1.4074579026303546 1.1772055729373705 -0.0217000000000000 0.0687000000000000 0.0737000000000000  0.4182300000000000  0.0637600000000000  0.0612399999999999
M20_78540    78540 M20  150.54284667968750 2.0861179828643799 0.6993 1.734259232 1.179818227 1.6683993039969258 0.2558526490118945 1.0599060940297551 -0.1094000000000000 0.2775000000000000 0.1140999999999999                                                            
M20_87207    87207 M20  150.50488281250000 2.2169339656829834 0.8326 1.976579661 1.043757069 3.2673826606314327 0.6033788139196682 0.7214966116570596 -0.2017000000000000 0.0998999999999999 0.0867999999999999                                                            
M20_78701    78701 M20  150.72804260253906 2.0903439521789551 0.7810 1.985243265 1.174175367 3.0436870744812108 0.4106892212467308 0.5270278061050198 -0.1069000000000000 0.0814999999999999 0.0657000000000000                                                            
M20_87812    87812 M20  150.67962646484375 2.2226269245147705 0.9765 1.944391892 1.047179207 2.3453086212002754 0.4449824679788445 0.4736039131279694  0.0254999999999999 0.1462999999999999 0.1236999999999999                                                            
M20_85205    85205 M20  150.52818298339844 2.1859660148620605 0.8365 1.780760455 1.206697296 1.9538895042902096 0.2262995413505889 0.2339478359886804 -0.2029000000000000 0.2046000000000000 0.1431000000000000                                                            
M20_80470    80470 M20  150.70056152343750 2.1169691085815430 0.7946 2.087095235 1.261750613 4.7500698938311947 0.9001513225521364 1.0259318840266156 -0.2570000000000000 0.0968999999999999 0.0902999999999999                                                            
M20_88689    88689 M20  150.70181274414062 2.2395179271697998 0.6637 1.900259605 1.030358295 2.6145683522105605 0.2378005114403545 0.2444228041640103  0.0873000000000000 0.0513000000000000 0.0487000000000000  0.0284150000000000  0.0704550000000000  0.0633550000000000
M20_76212    76212 M20  150.49905395507812 2.0484728813171387 0.9738 2.163546677 1.206373414 2.4615009062337667 0.2204780149010144 0.3854114399297940 -0.0306000000000000 0.0901999999999999 0.0941000000000000                                                            
M20_74563    74563 M20  150.66780090332031 2.0236270427703857 0.7354 2.011480123 1.168183138 2.8028509276466878 0.1652173507554252 0.1852241393234649  0.0208999999999999 0.0409000000000000 0.0374000000000000  0.2033250000000000  0.0441100000000000  0.0451950000000000
M20_86906    86906 M20  150.55572509765625 2.2114429473876958 0.8213 2.068691320 1.144335664 3.1031302147534130 0.3043864305371126 0.4272842381718148  0.0167000000000000 0.0434000000000000 0.0441999999999999                                                            
M21_193645  193645 M21  150.42816162109375 2.6437358856201172 0.7264 1.865504977 1.043918340 2.2428488158692841 0.3062459697811158 0.2778420434101860 -0.0175000000000000 0.0927000000000000 0.0823000000000000  0.0909300000000000  0.1125850000000000  0.1055400000000000
M21_201978  201978 M21  150.69586181640625 2.7607719898223881 0.6549 1.827824118 1.225606842 1.3206872951464237 0.0991364330329315 0.1103881140826813 -0.0552999999999999 0.1490000000000000 0.0659999999999999                                                            
M21_190092  190092 M21  150.64851379394531 2.5877139568328857 0.8803 1.934694948 1.035851345 2.0777820975042665 0.1133872009956164 0.1521397886776625 -0.0181000000000000 0.0749000000000000 0.0743000000000000                                                            
M21_200066  200066 M21  150.70591735839844 2.7374401092529297 0.7491 1.938411392 1.183233152 2.7523268065191826 0.4220752806042158 0.6267754542305848 -0.3436000000000000 0.2185000000000000 0.1572000000000000                                                            
M21_202009  202009 M21  150.68536376953125 2.7682020664215088 0.7502 1.839547676 1.059517052 1.8075902911421693 0.1194531441625296 0.1469232051894528 -0.0392000000000000 0.0417000000000000 0.0515000000000000                                                            
M21_198069  198069 M21  150.62609863281250 2.7088310718536377 0.6558 1.892459841 1.071509313 3.1448504654769605 0.3874087903803909 0.4257876051283551 -0.1483000000000000 0.0641000000000000 0.0699999999999999  0.2628700000000000  0.0728699999999999  0.0700600000000000
M21_198634  198634 M21  150.63847351074219 2.7156600952148442 0.6591 1.909547760 1.124479392 2.6351175898638410 0.2135789033208821 0.2742547281279510  0.1125999999999999 0.0380999999999999 0.0456000000000000  0.2003950000000000  0.0540100000000000  0.0475150000000000
M21_198893  198893 M21  150.63505554199219 2.7188808917999268 0.6565 2.087458758 1.307443121 2.8773984147356693 0.2696560061424646 0.4465556465356782  0.0061999999999999 0.0472999999999999 0.0566000000000000  0.2809899999999999  0.0583599999999999  0.0623850000000000
M21_190503  190503 M21  150.45878601074219 2.5908799171447754 0.6734 2.074002388 1.240602766 5.7016427228074749 1.0555328101448040 1.2262035381532923 -0.0554000000000000 0.0430000000000000 0.0339000000000000  0.3727000000000000  0.0376900000000000  0.0351799999999999
M21_199242  199242 M21  150.63648986816406 2.7264299392700195 0.6586 2.047248919 1.266499330 6.2574876335444056 1.4221088573914218 1.2275954878394042 -0.1756000000000000 0.0849999999999999 0.0934000000000000  0.4546200000000000  0.0868800000000000  0.0914800000000000
M21_199454  199454 M21  150.65832519531250 2.7289919853210449 0.6223 2.154853525 1.300223378 4.2559841313374314 0.6291449526009217 1.1328529053063323  0.0655000000000000 0.0357000000000000 0.0377000000000000  0.2414500000000000  0.0460550000000000  0.0444400000000000
M21_187758  187758 M21  150.47308349609375 2.5523319244384770 0.6807 1.994500738 1.193585433 2.7377891624300772 0.1103198689805127 0.1254494510121256 -0.0441000000000000 0.0352000000000000 0.0343000000000000  0.2240500000000000  0.0440449999999999  0.0442599999999999
M21_187501  187501 M21  150.51942443847656 2.5493540763854980 0.6720 2.004836999 1.171727332 7.3637663496151395 1.2123324516814229 1.2513305585187269 -0.4962000000000000 0.0733000000000000 0.0721999999999999                                                            
M21_203503  203503 M21  150.69410705566406 2.7920000553131104 0.6569 2.042465347 1.146932937 3.5050966680669280 0.5221796819293921 0.8797153837759468 -0.0419999999999999 0.0800000000000000 0.0662000000000000                                                            
M21_203376  203376 M21  150.45628356933594 2.7894790172576904 0.8198 1.965489018 1.147854305 2.6278465408384930 0.3618402482423187 0.5064553307338142 -0.1080000000000000 0.1174999999999999 0.0981000000000000                                                            
M21_202945  202945 M21  150.61195373535156 2.7818470001220703 0.6080 1.959028727 1.179715993 4.0077442528043106 0.7041095368029345 0.8369952160947068  0.0126000000000000 0.0571000000000000 0.0479000000000000  0.3640750000000000  0.0559600000000000  0.0552999999999999
M21_202736  202736 M21  150.45840454101562 2.7784349918365479 1.0291 1.848464393 0.957886318 2.6254273189937001 0.3681569312739619 0.6389850186479109 -0.2478000000000000 0.0983000000000000 0.1096000000000000                                                            
M21_189698  189698 M21  150.43452453613281 2.5812230110168457 0.9264 1.945393407 1.053460958 2.8846956523813629 0.4410458785446713 0.6974370067347966 -0.0650000000000000 0.1119999999999999 0.1088000000000000                                                            
M21_189964  189964 M21  150.66818237304688 2.5844271183013920 0.7731 1.894890304 1.258430255 2.2054641363927496 0.2417255969549285 0.3955971429157335  0.1696000000000000 0.1039000000000000 0.0847000000000000                                                            
M21_189281  189281 M21  150.65866088867188 2.5740609169006348 0.7458 1.920647651 1.176999240 2.6933946926107915 0.3398570216877680 0.4508687130784803 -0.1766000000000000 0.0880000000000000 0.0882000000000000                                                            
M21_190592  190592 M21  150.67552185058594 2.5956859588623047 0.8351 1.822733741 0.978705534 1.9801587080824119 0.3223555133555988 0.2329896284649376 -0.0539000000000000 0.0929999999999999 0.0872999999999999                                                            
M21_201432  201432 M21  150.65248107910156 2.7578599452972412 0.8584 1.846744810 1.183409852 2.0663315175644823 0.5252726181078625 0.8773575251729155 -0.0040000000000000 0.3932000000000000 0.1426000000000000                                                            
M22_168322  168322 M22  149.51914978027344 2.3110148906707764 0.7458 1.892678934 1.068309715 1.9783357541433959 0.2655731980777360 0.3234253355663679 -0.3732000000000000 0.1988000000000001 0.1003999999999999                                                            
M22_167853  167853 M22  149.50152587890625 2.3054571151733398 0.9151 1.915907553 1.020194002 2.0017046589899601 0.1189146589558688 0.1253673923875827  0.0292999999999999 0.0622999999999999 0.0838000000000000                                                            
M22_167481  167481 M22  149.62867736816406 2.3018200397491451 0.7929 2.001045093 1.109431832 2.2656874550129138 0.1893748551824576 0.2749326409949176  0.1286999999999999 0.0892000000000000 0.0973000000000000                                                            
M22_172315  172315 M22  149.63893127441406 2.3578550815582275 0.6235 1.979630727 1.168317422 3.7282068494295664 0.8661774136730670 0.7150899758073986 -0.0456999999999999 0.0668999999999999 0.0701000000000000  0.3050000000000000  0.0654999999999999  0.0648900000000000
M22_239175  239175 M22  149.70138549804688 2.5090320110321045 0.8848 1.896182824 1.063291821 3.2688876924727177 0.6104309469872458 0.7767752617642891 -0.1145000000000000 0.1035999999999999 0.0984000000000000                                                            
M22_167044  167044 M22  149.69071960449219 2.2969980239868164 0.7561 1.957887663 1.321335090 1.8806154513503268 0.2368661575851642 0.3429579466315356 -0.0118000000000000 0.0988999999999999 0.0968000000000000                                                            
M22_173841  173841 M22  149.55247497558594 2.3743810653686523 0.7647 1.976781916 1.143058950 2.4700173280466049 0.2024723328122967 0.2411468233494768  0.0910999999999999 0.0462000000000000 0.0450000000000000                                                            
M22_174436  174436 M22  149.68913269042969 2.3822538852691650 0.7431 1.937923264 1.063553350 3.6475394692560794 0.8096414287727872 0.4804096444585409 -0.1134000000000000 0.0625999999999999 0.0757000000000000                                                            
M22_170484  170484 M22  149.50306701660156 2.3352150917053223 0.8423 2.161207069 1.281147836 3.3798700286198908 0.3502097254870887 0.5128626868799803  0.0135000000000000 0.0614000000000000 0.0642999999999999                                                            
M22_234460  234460 M22  149.64288330078125 2.4555730819702148 0.9558 1.903039847 1.030290003 2.4394953801837800 0.2319881172794513 0.4729636676738450  0.1819000000000000 0.1021000000000000 0.0786000000000000                                                            
M22_166382  166382 M22  149.67164611816406 2.2885019779205318 0.7915 2.116610762 1.291873607 2.9573314374198940 0.2805517000532426 0.4378513182869788 -0.0911999999999999 0.0847000000000000 0.0778000000000000                                                            
M22_239010  239010 M22  149.62951660156250 2.5068950653076172 0.8503 2.003242400 1.296481958 3.7635700169367299 0.8353966369610099 0.8154649744609025 -0.2020000000000000 0.1231999999999999 0.1071000000000000                                                            
M22_236320  236320 M22  149.65823364257812 2.4756720066070561 0.9521 2.064651631 1.190550573 6.3139334494479611 1.7416966108548713 0.8359562197341825 -0.1785000000000000 0.0785000000000000 0.1083000000000000                                                            
M22_236484  236484 M22  149.72581481933594 2.4779260158538818 0.7318 2.163688196 1.347273789 3.1325643416709288 0.4140259678730333 0.5806461744560834 -0.1031000000000000 0.0737000000000000 0.0623999999999999                                                            
M22_239682  239682 M22  149.47009277343750 2.5140130519866943 0.6770 2.082302931 1.233587100 3.4625814654379186 0.4672112640838569 0.6553714318718954 -0.0227999999999999 0.0505000000000000 0.0583000000000000  0.3140600000000000  0.0490600000000000  0.0585899999999999
M22_240536  240536 M22  149.47186279296875 2.5260250568389893 0.6739 2.001488118 1.141760314 3.5188438882095827 0.5031613676051612 0.6409028047917589 -0.1431000000000000 0.0732999999999999 0.0736000000000000  0.4459700000000000  0.0786750000000000  0.0882500000000000
M22_237307  237307 M22  149.52412414550781 2.4853971004486084 0.6072 2.164270811 1.283732132 4.5373261693794138 0.4690963240249507 0.6237205020999892 -0.0177999999999999 0.0288000000000000 0.0292999999999999  0.2447900000000000  0.0285549999999999  0.0334050000000000
M22_166909  166909 M22  149.70558166503906 2.2937960624694824 0.8456 2.031046970 1.136472675 2.7189423544022162 0.1571409629623126 0.2842310644816331  0.0437000000000000 0.0670000000000000 0.0721000000000000                                                            
M22_167269  167269 M22  149.55102539062500 2.2986159324646001 0.9160 1.692057311 1.115704963 2.1978598727848251 0.4585047997885101 0.5207521401571488 -0.5302000000000000 0.3965999999999999 0.2958000000000000                                                            
M22_174859  174859 M22  149.65725708007812 2.3859360218048096 0.8828 1.977310724 1.080460824 2.0625286978465729 0.1624208559068607 0.1799927028909362  0.0303000000000000 0.0638000000000000 0.0641999999999999                                                            
M22_179632  179632 M22  149.55172729492188 2.4371900558471680 0.8433 2.132226753 1.293545650 3.2493762361876168 0.6412044247509328 1.5480186170474666 -0.2062000000000000 0.2599000000000000 0.1183000000000000                                                            
M22_240573  240573 M22  149.71102905273438 2.5268630981445312 0.6616 1.947843078 1.167006075 2.2782427662500813 0.1510804175555218 0.1815063349798979  0.0354000000000000 0.0486999999999999 0.0422000000000000                                                            
M22_234502  234502 M22  149.48551940917969 2.4548010826110840 0.7326 2.157457086 1.291186296 4.0401733537300046 0.7228308962367944 3.0308662290083306 -0.0196000000000000 0.0905000000000000 0.0469000000000000  0.3014300000000000  0.0528849999999999  0.0552600000000000
M23_146049  146049 M23  149.66586303710938 2.0482349395751958 0.6633 1.940334337 1.060595743 2.0849709101237122 0.0950562941521462 0.1022575285576118  0.1056000000000000 0.0315999999999999 0.0284000000000000  0.3079600000000000  0.0423699999999999  0.0458700000000000
M23_160469  160469 M23  149.53898620605469 2.2203259468078613 0.8371 2.000372398 1.135939175 4.4289420719863584 0.6822472699109573 0.6893858811058406 -0.2799999999999999 0.0745000000000000 0.0776999999999999                                                            
M23_164231  164231 M23  149.50874328613281 2.2614040374755859 0.9462 2.100958103 1.237105210 7.3705517533793437 1.2762434591043257 0.5668421746553780 -0.5771000000000001 0.1046999999999999 0.1668000000000000                                                            
M23_144593  144593 M23  149.51687622070312 2.0309059619903564 0.6770 2.040331958 1.258148821 5.8857254526120135 0.9296935210407078 0.9662849570000348 -0.1795000000000000 0.0632000000000000 0.0696999999999999  0.4133300000000000  0.0689050000000000  0.0675900000000000
M23_146184  146184 M23  149.50057983398438 2.0508089065551758 0.8329 1.735296638 1.044656024 3.1224824062232712 0.2358248312879529 0.4486423619624468 -0.1798000000000000 0.0721000000000000 0.0659000000000000                                                            
M23_147948  147948 M23  149.68560791015625 2.0712070465087891 0.7009 2.014973098 1.484972043 2.6570516703550706 0.3725915328591980 0.7378413606374268 -0.0679000000000000 0.0937000000000000 0.0819000000000000                                                            
M23_165052  165052 M23  149.49754333496094 2.2737529277801518 0.8391 1.886829078 0.975798554 2.5858301804210564 0.5900507180213566 0.3352154936892265  0.0444000000000000 0.1160000000000000 0.1055999999999999                                                            
M23_150870  150870 M23  149.71038818359375 2.1076591014862061 0.6641 2.060116282 1.232406649 5.6780602954866444 1.4603900381749455 1.1335346133372226 -0.1537000000000000 0.0736999999999999 0.0809000000000000                                                            
M23_156069  156069 M23  149.54936218261719 2.1688230037689209 0.7220 1.937411109 1.259503125 3.7679054822610261 1.3794717562470995 1.1591033121673751 -0.0914999999999999 0.1227000000000000 0.1417999999999999                                                            
M23_150346  150346 M23  149.48507690429688 2.1010370254516602 0.7031 2.058590597 1.206001357 3.1347289880140066 0.4698905135183662 0.5752730249986758  0.0030000000000000 0.0433000000000000 0.0435000000000000  0.3438750000000000  0.0602050000000000  0.0594399999999999
M23_162810  162810 M23  149.49114990234375 2.2482268810272217 0.8940 1.809919499 0.862646757 1.8910368853644881 0.1776543523757201 0.1663332416851106  0.1889000000000000 0.0569000000000000 0.0539000000000000                                                            
M23_163025  163025 M23  149.65260314941406 2.2495729923248291 0.9023 2.106213749 1.165984816 4.0355246088074717 0.8957621809611290 0.8344340648372338 -0.0348000000000000 0.0907000000000000 0.0822999999999999                                                            
M23_162246  162246 M23  149.53401184082031 2.2396309375762939 0.9070 2.156452254 1.262281497 3.2195857757901174 0.3721511846900899 0.6805473855488094  0.0195999999999999 0.1033999999999999 0.1371000000000000                                                            
M23_147999  147999 M23  149.52267456054688 2.0704150199890137 0.8863 2.009214690 1.172835122 3.4032981684204211 0.5853778571325249 1.2177740160427617 -0.1046999999999999 0.1217000000000000 0.1029999999999999                                                            
M23_160062  160062 M23  149.71516418457031 2.2156178951263428 0.8364 1.950961048 1.058532341 4.8495339049834154 0.7414532413115787 0.7436865342070953 -0.2521000000000000 0.0735000000000000 0.0661999999999999                                                            
M24_202009  202009 M24  150.68536376953125 2.7682020664215088 0.7505 1.839547676 1.059517052 2.2982644533865049 0.1095433540316056 0.1285943721240587 -0.1038999999999999 0.0332999999999999 0.0320000000000000                                                            
M24_190831  190831 M24  150.54646301269531 2.5966410636901851 0.8146 2.131456307 1.232923358 5.3975913355590048 1.6405505618478224 1.3459971655160550 -0.1191000000000000 0.0974999999999999 0.0871000000000000                                                            
M24_190592  190592 M24  150.67552185058594 2.5956859588623047 0.8354 1.822733741 0.978705534 1.8361155134490952 0.2659293880268005 0.2900279176254134  0.0146999999999999 0.0948999999999999 0.0838000000000000                                                            
M24_187501  187501 M24  150.51942443847656 2.5493540763854980 0.6721 2.004836999 1.171727332 4.3261343249159561 1.5290583844501462 1.6426171178881377 -0.0643000000000000 0.1021000000000000 0.0975999999999999  0.3038200000000000  0.0902750000000000  0.0824900000000000
M24_201669  201669 M24  150.53840637207031 2.7641348838806152 0.6082 1.956944295 1.097317514 6.6880575268492430 1.7925392298644891 1.4060037086480039 -0.3874999999999999 0.0998000000000000 0.1233999999999999  0.2278600000000000  0.1165700000000000  0.1438199999999999
M24_187758  187758 M24  150.47308349609375 2.5523319244384770 0.6800 1.994500738 1.193585433 3.0910070812616213 0.5053287847632952 0.6384224224403884 -0.1335000000000000 0.0917000000000000 0.0832000000000000  0.2218900000000000  0.0948050000000000  0.0901499999999999
M24_188896  188896 M24  150.47213745117188 2.5696721076965332 0.9807 1.778938082 1.189047206 4.8372663365325455 1.1182770226771119 1.1160493792056450 -0.7273000000000001 0.2507999999999999 0.2533000000000001                                                            
M24_189281  189281 M24  150.65866088867188 2.5740609169006348 0.7457 1.920647651 1.176999240 2.3350705148630770 0.1822700811370030 0.2984067700030577 -0.1732000000000000 0.0640999999999999 0.0676000000000000  0.2383000000000000  0.0784500000000000  0.0855149999999999
M24_189707  189707 M24  150.67956542968750 2.5814139842987061 0.8248 1.817784579 1.080671496 2.9457779023394592 0.2970912076916772 0.3249011152609894  0.0364000000000000 0.0789000000000000 0.0835000000000000                                                            
M24_189964  189964 M24  150.66818237304688 2.5844271183013920 0.7736 1.894890304 1.258430255 3.7419674033666439 0.7926902492544741 0.8194004641750047 -0.2217000000000000 0.0772999999999999 0.0673000000000000                                                            
M24_200066  200066 M24  150.70591735839844 2.7374401092529297 0.7490 1.938411392 1.183233152 2.5211576308074108 0.2705213869647966 0.3848834325271673 -0.1851000000000000 0.1176000000000000 0.0824999999999999                                                            
M24_203503  203503 M24  150.69410705566406 2.7920000553131104 0.6571 2.042465347 1.146932937 3.9138123561221199 0.7236544448350108 0.9300266339598140 -0.0281000000000000 0.0667000000000000 0.0565000000000000  0.3127350000000000  0.0561149999999999  0.0652749999999999
M24_201978  201978 M24  150.69586181640625 2.7607719898223881 0.6550 1.827824118 1.225606842 1.1871347010435989 0.0522094425205796 0.1301135845015492 -0.2173999999999999 0.0515000000000000 0.0446000000000000  0.4060200000000000  0.0534649999999999  0.0621250000000000
M24_191915  191915 M24  150.56773376464844 2.6136391162872314 0.6087 2.157671235 1.333368338 3.4056498956736099 0.2995567096422687 0.3497442212053710  0.0505000000000000 0.0250000000000000 0.0301999999999999  0.3063600000000000  0.0319700000000000  0.0277149999999999
M24_193196  193196 M24  150.71237182617188 2.6334009170532227 0.6298 1.976183405 1.279017727 3.3658906294925210 0.4495144761108338 0.9982321469495762  0.0224999999999999 0.0708000000000000 0.0679000000000000  0.1959499999999999  0.0746999999999999  0.0752900000000000
M24_193000  193000 M24  150.55043029785156 2.6320919990539551 0.6726 2.027367754 1.216758556 5.2408291256402917 1.1077923708018829 0.8519623243857618 -0.1266000000000000 0.0695000000000000 0.0622999999999999  0.3126900000000000  0.0600750000000000  0.0552099999999999
M24_192712  192712 M24  150.72723388671875 2.6258280277252202 0.6163 2.096172319 1.290181653 3.9427568959559065 0.7235591003380255 0.9732187648210328 -0.0576000000000000 0.0557999999999999 0.0486000000000000  0.2178500000000000  0.0589349999999999  0.0593299999999999
M24_192340  192340 M24  150.72807312011719 2.6195459365844727 0.6162 2.020293089 1.109764139 2.8980108025297531 0.2302156183268051 0.3770197807381004 -0.0257000000000000 0.0582000000000000 0.0540000000000000  0.1485150000000000  0.0569500000000000  0.0495450000000000
M24_191051  191051 M24  150.57766723632812 2.6014440059661865 0.6107 1.986475038 1.204734209 4.9579255390630301 1.0719666666677321 1.1221972665967841 -0.1227000000000000 0.0788000000000000 0.0587999999999999  0.3603500000000000  0.0503600000000000  0.0505199999999999
M24_189449  189449 M24  150.56471252441406 2.5766389369964600 0.6084 2.016788252 1.219936836 4.4977985489328800 0.6503922122959634 0.6503922122959623 -0.2512999999999999 0.0546000000000000 0.0561999999999999  0.2472150000000000  0.0544550000000000  0.0549550000000000
M24_188496  188496 M24  150.53526306152344 2.5601189136505127 0.6109 2.112951515 1.308121327 5.2384161902779081 0.9239414657464552 0.9902819104149350 -0.0462999999999999 0.0641000000000000 0.0513999999999999  0.1783300000000000  0.0700300000000000  0.0674600000000000
M24_187696  187696 M24  150.68977355957031 2.5449280738830566 0.6076 2.134059676 1.254424910 7.1663827545586436 1.0346256225537882 1.2986449201751715 -0.1382000000000000 0.0422000000000000 0.0395999999999999  0.2268599999999999  0.0359499999999999  0.0303500000000000
M24_196892  196892 M24  150.75366210937500 2.6919980049133301 0.8213 1.813482196 0.941235320 1.4190575216890922 0.1101147734397781 0.3751090798482649  0.1977000000000000 0.1420000000000000 0.1140999999999999                                                            
M24_198308  198308 M24  150.56787109375000 2.7108829021453857 0.7241 1.918700750 1.091693572 3.7127867027563970 0.5479913689064602 0.7309401254524556 -0.2629000000000000 0.1910000000000000 0.0815000000000000                                                            
M24_200714  200714 M24  150.49067687988281 2.7479209899902344 0.6095 2.068703338 1.248864806 5.9292532457999982 1.0649035906365207 1.1140529871274361 -0.0889000000000000 0.0521999999999999 0.0435000000000000  0.2622450000000000  0.0492700000000000  0.0539949999999999
M24_199705  199705 M24  150.51957702636719 2.7333710193634038 0.8869 2.036535589 1.130471026 2.6230103243087668 0.1799831932513807 0.1860228977229035  0.1798000000000000 0.0947999999999999 0.1066999999999999                                                            
M24_198742  198742 M24  150.49859619140625 2.7191579341888428 0.6478 1.893366245 1.097146790 4.7032709644077784 0.6606105782683812 0.7786541078278136 -0.2321000000000000 0.0558999999999999 0.0545000000000000  0.1424000000000000  0.0559999999999999  0.0474500000000000
M26_236597  236597 M26  149.57992553710938 2.4806609153747559 0.8432 2.042247326 1.274637177 5.4225054851724277 1.8154324551600241 1.3921645030972680  0.0058999999999999 0.1036999999999999 0.1145000000000000                                                            
M26_178939  178939 M26  149.55950927734375 2.4335410594940186 0.7341 1.982521445 1.450409267 3.1710274389478927 0.5162203280850328 0.6366960765065757 -0.2370999999999999 0.1105000000000000 0.1241999999999999  0.2222399999999999  0.1663349999999999  0.1611450000000000
M26_240621  240621 M26  149.61523437500000 2.5280470848083496 0.6075 1.952072314 1.194484129 3.3419504002611427 0.6525466146845443 0.7302673789335284 -0.1061000000000000 0.0817000000000000 0.0872000000000000  0.0786850000000000  0.1048149999999999  0.0843749999999999
M26_178628  178628 M26  149.56004333496094 2.4295940399169922 0.8463 2.090681637 1.210973341 3.4158595068605533 0.4687723079434424 0.6024825300078474 -0.0155000000000000 0.0905999999999999 0.0891000000000000                                                            
M26_167269  167269 M26  149.55102539062500 2.2986159324646001 0.9160 1.692057311 1.115704963 1.9980207767658671 0.6574275771328987 0.4573009178937031 -0.3973000000000000 0.3400000000000001 0.3255000000000000                                                            
M26_169683  169683 M26  149.60662841796875 2.3275580406188965 0.8681 1.785797673 1.212243824 2.7529606261551387 0.6085369055409003 0.5375409332277947 -0.4734000000000000 0.1664999999999999 0.2231000000000000                                                            
M26_173150  173150 M26  149.60687255859375 2.3668320178985600 0.7430 1.832465984 1.101038310 3.9518458892843658 0.9508937199027396 0.6287727851222906  0.0295999999999999 0.0933000000000000 0.0966000000000000                                                            
M26_239075  239075 M26  149.44891357421875 2.5079779624938965 0.9468 1.955168735 1.231987240 3.3775361033186906 0.7341548682727969 1.0289056045814735 -0.0375999999999999 0.1221000000000000 0.1154000000000000                                                            
M26_239682  239682 M26  149.47009277343750 2.5140130519866943 0.6772 2.082302931 1.233587100 3.7713774501139770 0.7146864099772859 0.8397348219295689 -0.1197999999999999 0.2298000000000000 0.0858999999999999                                                            
M26_166779  166779 M26  149.65127563476562 2.2929179668426518 0.6772 1.872849025 1.031203438 3.9282579671627880 0.5852210909095810 0.5318547163134995 -0.2299999999999999 0.0857000000000000 0.0818999999999999                                                            
M26_179632  179632 M26  149.55172729492188 2.4371900558471680 0.8429 2.132226753 1.293545650 3.6049562627883751 0.6590770529964077 0.6184035320936070 -0.1878000000000000 0.0898000000000000 0.0973999999999999                                                            
M26_240536  240536 M26  149.47186279296875 2.5260250568389893 0.6742 2.001488118 1.141760314 6.4150493251066294 0.9276311682597972 1.0753431377279159 -0.3234000000000000 0.0691999999999999 0.0799000000000000                                                            
M27_244472  244472 M27  149.69459533691406 2.5735890865325928 0.6602 2.106255859 1.192045817 3.9336888067320199 0.4411077111740176 0.4411077111740176  0.0003000000000000 0.0366999999999999 0.0350999999999999                                                            
M27_243456  243456 M27  149.51765441894531 2.5618131160736084 0.9592 1.844141035 1.036411248 2.1364857475803705 0.0919935323715513 0.1121632373300198 -0.0678999999999999 0.0523000000000000 0.0545999999999999                                                            
M27_246520  246520 M27  149.70585632324219 2.5975980758666992 0.8600 1.935688924 1.030188706 1.4477714229790826 0.0886742094499434 0.0963415283121564  0.1417000000000000 0.0482999999999999 0.0433000000000000                                                            
M27_244852  244852 M27  149.50407409667969 2.5772979259490967 0.6775 1.832002374 1.052303226 1.4584783945478874 0.0641429686460311 0.0990689829873257  0.0489000000000000 0.0344999999999999 0.0292999999999999  0.2307400000000000  0.0377099999999999  0.0372600000000000
M27_245661  245661 M27  149.47755432128906 2.5881540775299072 0.8518 1.836033201 1.024453461 2.5159383786927121 0.3168859726501189 0.4066799868379951 -0.0145000000000000 0.0958999999999999 0.0905000000000000                                                            
M27_246661  246661 M27  149.67233276367188 2.6012361049652100 0.9540 1.722797440 0.888642589 2.0365730854303288 0.1880442513749211 0.1627215841074753 -0.0823000000000000 0.0714999999999999 0.0767000000000000                                                            
M27_261268  261268 M27  149.68261718750000 2.7901220321655278 0.6658 2.093454750 1.276858607 6.1944107507678154 1.6702157847736627 1.5247315746567427 -0.0645000000000000 0.0705000000000000 0.0681000000000000  0.1170499999999999  0.0820099999999999  0.0724600000000000
M27_259497  259497 M27  149.70164489746094 2.7664489746093750 0.7042 1.769155208 1.102642058 3.0123123337776065 0.2829931033880956 0.3800985800408732 -0.0998999999999999 0.0606000000000000 0.0522999999999999                                                            
M27_259012  259012 M27  149.68246459960938 2.7614550590515137 0.7630 1.931294898 1.175354583 2.2413000457823289 0.2539105764577867 0.2312031265306678  0.0576000000000000 0.0692000000000000 0.0795999999999999                                                            
M27_258977  258977 M27  149.67028808593750 2.7582809925079346 0.8842 2.010342612 1.151541562 5.3223079582836048 0.9595717433647768 0.7880008058538345 -0.2165999999999999 0.0761000000000000 0.0795999999999999                                                            
M27_256994  256994 M27  149.49662780761719 2.7348499298095703 0.8361 2.097810989 1.200754868 3.2463848278803300 0.5120427957897510 0.7011622517529733  0.0756000000000000 0.0824000000000000 0.0842000000000000                                                            
M27_260083  260083 M27  149.65254211425781 2.7753169536590576 0.7011 1.952103377 1.124222112 2.8615411789812009 0.1937148966142950 0.3511906118891815 -0.0177000000000000 0.0437000000000000 0.0479000000000000  0.0525599999999999  0.0582699999999999  0.0634199999999999
M27_259737  259737 M27  149.72579956054688 2.7707068920135498 0.7024 1.873294307 1.237196694 2.3719197975048467 0.4533084149035054 0.7826397091044861 -0.1568999999999999 0.1847000000000000 0.1261999999999999                                                            
M27_246592  246592 M27  149.55348205566406 2.5994191169738770 0.6596 1.995762894 1.167287893 3.3411809763304290 0.2608046839582780 0.2954247747491995 -0.0872000000000000 0.0383999999999999 0.0349000000000000                                                            
M27_259358  259358 M27  149.49836730957031 2.7666070461273198 0.6420 1.803958969 1.239795142 2.7245827332577321 0.1731509069798991 0.3670046397943512 -0.1389999999999999 0.0543000000000000 0.0547999999999999  0.1676400000000000  0.0486200000000000  0.0453199999999999
M27_256211  256211 M27  149.47750854492188 2.7214241027832031 0.8758 2.108266075 1.195276288 3.6770539337821488 0.3031089187514161 0.3632226987272555  0.0031000000000000 0.0422000000000000 0.0447999999999999                                                            
M27_245711  245711 M27  149.49092102050781 2.5852839946746826 0.9407 2.115927965 1.341225541 3.0549211132155132 0.5669577947343630 0.7273379153291956 -0.0099000000000000 0.1180000000000000 0.1035000000000000                                                            
M27_246027  246027 M27  149.68493652343750 2.5918920040130611 0.5483 2.005009709 1.158625081 5.8546373632057724 0.9638772512943560 1.1229506997597185 -0.0905000000000000 0.0461999999999999 0.0498000000000000  0.2898600000000000  0.0447850000000000  0.0396500000000000
M27_247334  247334 M27  149.71502685546875 2.6083478927612305 0.7079 1.972605875 1.058421956 2.9757743773728120 0.2966904621388835 0.3727473704470038 -0.0843000000000000 0.0684999999999999 0.0512999999999999                                                            
M27_247749  247749 M27  149.53671264648438 2.6147179603576660 0.8337 1.860908238 1.143595645 3.7445531558595331 0.7742692744392167 0.4500763488388319 -0.0534999999999999 0.0510000000000000 0.0549999999999999                                                            
M27_247278  247278 M27  149.47656250000000 2.6067450046539307 0.7018 1.938635664 1.093262929 2.8157882997103099 0.1017923969738581 0.1348587170099521  0.0247000000000000 0.0255999999999999 0.0268999999999999  0.2834750000000000  0.0298500000000000  0.0312349999999999
M27_248918  248918 M27  149.54666137695312 2.6304740905761719 0.7342 2.246175596 1.340493128 2.6680870811543627 0.2082645666017977 0.2070358670938219  0.0615000000000000 0.0530000000000000 0.0552000000000000                                                            
M27_250784  250784 M27  149.50802612304688 2.6542530059814453 0.6405 2.065548702 1.329288320 2.8900143553494702 0.3613395657429399 0.7339917882402639 -0.0136000000000000 0.0662000000000000 0.0590000000000000  0.2687250000000000  0.0656749999999999  0.0628249999999999
M27_254451  254451 M27  149.64343261718750 2.7013990879058838 0.7897 1.862951087 1.056475382 3.0853184768063819 0.3232414790984232 0.3395811582616400 -0.2347000000000000 0.0546000000000000 0.0589999999999999                                                            
M27_249882  249882 M27  149.52296447753906 2.6442370414733887 0.7041 2.091434432 1.361341397 2.6375457408893443 0.1925196001104572 0.2040586297700742  0.0027999999999999 0.0424999999999999 0.0506000000000000                                                            
M28_158926  158926 M28  149.57426452636719 2.2015550136566162 0.8296 2.180386773 1.306996591 3.3250639317744008 0.5359369849789140 1.1239364199272066 -0.0115000000000000 0.1168999999999999 0.1042000000000000                                                            
M28_147912  147912 M28  149.64387512207031 2.0703339576721191 0.6611 2.045523931 1.211022115 3.9819884867155855 0.4373549716402951 0.4575264797662634 -0.1205999999999999 0.0538000000000000 0.0500999999999999                                                            
M28_161217  161217 M28  149.61868286132812 2.2298109531402588 0.7110 1.776940827 1.020170313 2.5153591291632718 0.1361079682069391 0.1303161397726010 -0.1334000000000000 0.0526000000000000 0.0538000000000000                                                            
M28_157096  157096 M28  149.62254333496094 2.1795759201049805 0.6751 2.081974809 1.248922297 5.7226870922284316 1.3190150964425074 1.4560556259430255 -0.2515000000000000 0.0972000000000000 0.0854000000000000                                                            
M28_143107  143107 M28  149.58178710937500 2.0122859477996826 0.7020 1.948919360 1.148245532 2.8687982018213565 0.3738799017466239 0.1942061680450660  0.0390999999999999 0.0446000000000000 0.0573000000000000  0.2934950000000000  0.0565300000000000  0.0553449999999999
M28_161766  161766 M28  149.63175964355469 2.2348101139068604 0.6400 2.153879373 1.306272448 5.0710746064051726 1.1489755501462484 1.4152015922533081 -0.0441000000000000 0.0658000000000000 0.0680000000000000                                                            
M28_163095  163095 M28  149.55899047851562 2.2523479461669922 0.9067 1.703899986 0.811535505 1.1939881044642733 0.1157438127642246 0.1448859603960721 -0.3190000000000000 0.1973999999999999 0.1222999999999999                                                            
M28_155889  155889 M28  149.56925964355469 2.1676568984985352 0.7639 1.658461253 0.920947340 2.2304885593776103 0.2044084103352827 0.1884871522438411 -0.2797000000000000 0.0751999999999999 0.0684000000000000                                                            
M30_59454    59454 M30  149.48416137695312 1.8332289457321167 0.6603 2.031503090 1.205465485 3.9884118690905273 0.7071416440156039 0.8201006339038116  0.0143000000000000 0.0426000000000000 0.0462000000000000  0.2962850000000000  0.0415150000000000  0.0481649999999999
M30_58947    58947 M30  149.71839904785156 1.8254059553146360 0.8353 1.871587842 1.306917596 2.2850725853875180 0.2909650461552033 0.3493685183491049  0.0422000000000000 0.1316000000000000 0.1050999999999999                                                            
M30_58362    58362 M30  149.69178771972656 1.8181869983673096 0.7383 1.860487327 1.238284120 1.6607337055040572 0.1418696829952496 0.2294388404235843 -0.0616999999999999 0.0841000000000000 0.0510999999999999                                                            
M30_58205    58205 M30  149.52786254882812 1.8171659708023071 0.7857 1.898116577 1.273580512 2.8054336379517131 0.4082561794051218 0.5109661992238151 -0.4897000000000000 0.0995999999999999 0.1063000000000000                                                            
M30_57434    57434 M30  149.71313476562500 1.8070420026779173 0.6820 2.062765274 1.241842108 4.5050539892792374 0.6618146361344849 0.9180344090580244 -0.1313000000000000 0.0699999999999999 0.0644000000000000                                                            
M30_56704    56704 M30  149.53712463378906 1.7996040582656860 0.6881 1.930994665 1.127635441 2.4660393372343394 0.2078245142494892 0.2157740858328027 -0.1089000000000000 0.0655000000000000 0.0663000000000000                                                            
M30_56578    56578 M30  149.72665405273438 1.7966890335083008 0.7008 1.986634803 1.302345053 2.4243761335250764 0.2288756261394806 0.2216185940911558 -0.1361000000000000 0.0714999999999999 0.0766999999999999                                                            
M30_55880    55880 M30  149.53761291503906 1.7877739667892456 0.8992 1.762436086 0.903919698 1.6531033272370139 0.1271341300210584 0.1575854186488569 -0.1903000000000000 0.0553999999999999 0.0634000000000000                                                            
M30_55149    55149 M30  149.67036437988281 1.7810289859771729 0.8861 1.750325833 0.935200567 2.4871386702228420 0.8733443850052830 0.4759011042225509 -0.2541000000000000 0.1755000000000000 0.2196000000000000                                                            
M30_54952    54952 M30  149.49127197265625 1.7753039598464966 0.6608 1.997819624 1.286597589 3.9345946763407968 0.7628300279018909 1.9097929914693432 -0.0552000000000000 0.0739000000000000 0.0529999999999999  0.2367150000000000  0.0375750000000000  0.0449149999999999
M30_54242    54242 M30  149.69444274902344 1.7684979438781738 0.6641 1.977954926 1.340052701 3.5131767503728755 0.9828606923571140 1.3954195014946686  0.0554000000000000 0.1232999999999999 0.1018999999999999                                                            
M30_53123    53123 M30  149.69155883789062 1.7532379627227783 0.6621 1.799024403 1.115553915 2.1237334133953678 0.1892459759981706 0.2865585062918034 -0.0603000000000000 0.0703000000000000 0.0640999999999999                                                            
M30_69751    69751 M30  149.62144470214844 1.9554680585861208 0.6611 1.962791764 1.144710112 2.5304630494613964 0.1596490179921005 0.1730502129330434  0.1831999999999999 0.0471999999999999 0.0596000000000000  0.1626750000000000  0.0731500000000000  0.0646900000000000
M30_65131    65131 M30  149.70350646972656 1.9016829729080200 0.7533 2.002123435 1.358763647 2.7605778562203458 0.2161198242726027 0.2154841777306242 -0.1265000000000000 0.0786999999999999 0.0774999999999999                                                            
M30_55118    55118 M30  149.65054321289062 1.7778320312500000 0.6732 2.028208708 1.213315174 2.9281950355742703 0.2009240635011160 0.4692723093851569  0.1186000000000000 0.0294999999999999 0.0326000000000000  0.1177300000000000  0.0494950000000000  0.0522199999999999
M30_68126    68126 M30  149.47763061523438 1.9356479644775391 0.6728 1.975424924 1.225759156 6.1887081141902991 1.1058020989733679 1.1998522774942997 -0.2273000000000000 0.0802000000000000 0.0824000000000000  0.2369900000000000  0.1130750000000000  0.1167999999999999
M30_140459  140459 M30  149.51704406738281 1.9817030429840088 0.6588 2.019471175 1.195425090 2.7270933226839018 0.0879111020482174 0.0904228478210241  0.0314000000000000 0.0227000000000000 0.0267000000000000  0.3463900000000000  0.0323850000000000  0.0333850000000000
M30_67571    67571 M30  149.67869567871094 1.9278010129928589 0.7486 1.924390023 1.173785103 2.7682161625745909 0.2817331545397208 0.5883251168329469 -0.0413999999999999 0.0870000000000000 0.0622999999999999                                                            
M30_60550    60550 M30  149.53414916992188 1.8493570089340210 0.9359 1.549517112 0.845566173 2.5310457771974377 0.2092233431177464 0.1701760896668022 -0.3867000000000000 0.0868999999999999 0.0962000000000000                                                            
M30_69529    69529 M30  149.74546813964844 1.9503430128097532 0.6522 1.948136070 1.160928787 2.6509406210930759 0.2722391295017415 0.2777327442226288  0.1199999999999999 0.0525999999999999 0.0539000000000000                                                            
M30_70697    70697 M30  149.55055236816406 1.9663000106811523 0.6270 1.979767086 1.216919574 5.4802453217685061 1.1558757764410743 1.1281145678365947 -0.2733000000000000 0.0768000000000000 0.0822999999999999                                                            
M30_61439    61439 M30  149.71484375000000 1.8601529598236084 0.6942 1.673199821 1.005983111 1.0476108796203616 0.0501740344491822 0.3222716828082091  0.0445000000000000 0.1534000000000000 0.0573000000000000                                                            
M30_140234  140234 M30  149.65420532226562 1.9800800085067749 0.9512 1.945238426 1.073539333 2.5965697902737843 0.3342161996629729 0.5309194728098745 -0.1517000000000000 0.1173000000000000 0.0917000000000000                                                            
M30_71529    71529 M30  149.65786743164062 1.9772039651870728 0.7001 1.966787875 1.214542351 3.4072186165935729 0.7814029151959593 1.0967884291605945 -0.0867000000000000 0.1016999999999999 0.1085000000000000  0.3217500000000000  0.0821800000000000  0.0855499999999999
M30_141459  141459 M30  149.54957580566406 1.9939780235290527 0.8880 1.909706472 1.062138164 2.0346981958505062 0.1157211236423292 0.1719419124564163  0.0060000000000000 0.0665000000000000 0.0728000000000000                                                            
M30_141325  141325 M30  149.48901367187500 1.9912890195846560 0.7408 1.870976849 1.298506040 1.4635245097784058 0.0879541216775712 0.1341216108339976 -0.5687000000000000 0.1078000000000000 0.0912999999999999  0.4401600000000000  0.1170799999999999  0.1248200000000000
M30_60369    60369 M30  149.72187805175781 1.8454220294952397 0.6851 2.002777105 1.183785461 5.5068088284682926 0.8761808079613781 0.6885183483690711 -0.0006999999999999 0.0484000000000000 0.0538999999999999                                                            
M30_59531    59531 M30  149.71400451660156 1.8334360122680664 0.6741 2.129343750 1.276457486 4.9192625243416481 0.6399766614746436 1.0364223809722108  0.0390000000000000 0.0467000000000000 0.0380000000000000                                                            
M30_141949  141949 M30  149.67129516601562 2.0011699199676518 0.6640 1.914388104 1.170564035 3.1038448191595389 0.6575117466638472 0.7354125949098896 -0.1623000000000000 0.1086000000000000 0.1213000000000000  0.2865600000000000  0.1237400000000000  0.1151349999999999
M30_142144  142144 M30  149.55018615722656 2.0029311180114746 0.8805 2.022003938 1.112598019 2.9888216469593751 0.3090025260288049 0.5746483501871991 -0.0587999999999999 0.0772000000000000 0.1023999999999999                                                            
M30_140731  140731 M30  149.51745605468750 1.9859830141067505 0.6776 2.039724356 1.295438226 5.0084114529982307 1.3792623087300238 1.7367634088189083 -0.0493000000000000 0.0707000000000000 0.0545999999999999  0.2564450000000000  0.0415450000000000  0.0502049999999999
M30_64938    64938 M30  149.70672607421875 1.8991830348968504 0.6931 2.089559392 1.376290287 3.6770539337821488 0.6002911268009882 0.5418706927399606 -0.0667000000000000 0.0709000000000000 0.0573999999999999                                                            
M31_255976  255976 M31  149.64212036132812 2.7191390991210938 0.7344 1.932216744 1.199126255 2.6607250597988097 0.3847470799608012 0.4435619202095865 -0.0282999999999999 0.0624000000000000 0.0631999999999999                                                            
M31_259358  259358 M31  149.49836730957031 2.7666070461273198 0.6421 1.803958969 1.239795142 2.5680294506673498 0.2873769677097497 0.3175338100002786 -0.0919000000000000 0.0905999999999999 0.0621000000000000                                                            
M31_258059  258059 M31  149.65461730957031 2.7470340728759770 0.8413 2.113276098 1.254595001 4.6741215286715052 0.7340067662347369 1.2215508499654364 -0.0445000000000000 0.0772999999999999 0.0912999999999999                                                            
M31_246037  246037 M31  149.47761535644531 2.5920989513397217 0.8505 1.782765547 1.003350670 1.2779092095662878 0.0932770818678642 0.1174055383762708  0.0488999999999999 0.0732999999999999 0.0611000000000000                                                            
M31_242608  242608 M31  149.66014099121094 2.5506649017333984 0.6095 2.074617301 1.226505666 7.2410242179241298 1.0454017662720003 1.1971267435140294 -0.3562000000000000 0.0648999999999999 0.0660000000000000                                                            
M31_256211  256211 M31  149.47750854492188 2.7214241027832031 0.8761 2.108266075 1.195276288 3.5530392081527165 0.3787884078483822 0.4401472212147513  0.1818000000000000 0.0852000000000000 0.1155999999999999                                                            
M31_253345  253345 M31  149.61999511718750 2.6867001056671143 0.7940 1.801587524 1.114329718 1.3608178583624551 0.0980753860377933 0.0974487062548041 -0.2669000000000000 0.0803999999999999 0.0763000000000000                                                            
M31_256655  256655 M31  149.47987365722656 2.7292449474334721 0.8728 1.910295652 1.039300400 2.7227013080779123 0.3774089369682664 0.5140786184617585 -0.0904000000000000 0.1248999999999999 0.1109000000000000                                                            
M31_253278  253278 M31  149.47686767578125 2.6854310035705566 0.7642 1.968800571 1.247846625 3.2299812405956256 0.6225025670440820 0.5689539591263116  0.0537999999999999 0.0603999999999999 0.0658000000000000                                                            
M31_241278  241278 M31  149.61160278320312 2.5354979038238525 0.9559 1.969571334 1.128180099 3.7325015779572048 0.7494318973879440 0.9359304314856324 -0.8596000000000000 0.1202999999999999 0.1380000000000000                                                            
M31_248726  248726 M31  149.50619506835938 2.6296370029449463 0.7017 1.721290887 0.922540090 1.0861754936708861 0.1215491589049587 0.1425576555058157  0.0629000000000000 0.1125000000000000 0.0958999999999999                                                            
M31_245661  245661 M31  149.47755432128906 2.5881540775299072 0.8517 1.836033201 1.024453461 2.4734321414203642 0.3200751843280180 0.8656837725597646 -0.0651999999999999 0.1527000000000000 0.1220000000000000                                                            
M31_247278  247278 M31  149.47656250000000 2.6067450046539307 0.7025 1.938635664 1.093262929 2.8674773755813159 0.2792904308973249 0.3340920993712679 -0.0457999999999999 0.0333000000000000 0.0330999999999999                                                            
M31_255973  255973 M31  149.61819458007812 2.7219998836517334 0.7179 2.008906560 1.185622764 5.6977055275613626 1.1164653492039724 1.0757950485866701 -0.2460000000000000 0.0940999999999999 0.0900000000000000                                                            
M31_254451  254451 M31  149.64343261718750 2.7013990879058838 0.7897 1.862951087 1.056475382 2.9174270140011669 0.2814684436029298 0.4272408833686467 -0.3855000000000000 0.0892000000000000 0.1011000000000000                                                            
M31_260083  260083 M31  149.65254211425781 2.7753169536590576 0.7005 1.973155306 1.133408292 2.3735588276908968 0.1317142402930501 0.1732506812153398  0.0432000000000000 0.0603000000000000 0.0635000000000000                                                            
M31_256660  256660 M31  149.58700561523438 2.7297399044036865 0.7051 1.834996608 1.296105322 2.6674728021245762 0.7401210147717621 0.5577011464006310 -0.0352999999999999 0.0633000000000000 0.0595999999999999  0.1082750000000000  0.0940650000000000  0.0732149999999999
M31_259181  259181 M31  149.62971496582031 2.7637829780578613 0.7641 1.855289006 1.009786625 2.7447323434785358 0.3216869707181315 0.3438068999423646 -0.0402000000000000 0.0821000000000000 0.0878000000000000                                                            
M31_257357  257357 M31  149.60690307617188 2.7359910011291504 0.9486 2.051936131 1.274638263 4.9682106333139151 1.7777336912813353 1.9207302880703727  0.0199000000000000 0.1323000000000000 0.1539000000000000                                                            
M31_246027  246027 M31  149.68493652343750 2.5918920040130611 0.5493 2.005009709 1.158625081 5.2263681673693654 1.7966997046996185 1.4188271613133625 -0.0960000000000000 0.1063000000000000 0.1327000000000000                                                            
M31_248248  248248 M31  149.57760620117188 2.6205179691314697 0.7339 2.086707207 1.194160131 3.2839761925047992 0.4695775103124123 0.5164596449973878  0.0555000000000000 0.0457000000000000 0.0448000000000000  0.2618050000000000  0.0574800000000000  0.0492250000000000
M32_54549    54549 M32  149.58233642578125 1.7720799446105957 0.7634 1.976697297 1.141299207 2.8326962002809002 0.3333009786355061 0.6294235702216506  0.0206000000000000 0.0948000000000000 0.0904000000000000                                                            
M32_69751    69751 M32  149.62144470214844 1.9554680585861208 0.6617 1.962791764 1.144710112 2.8086653727679174 0.2037165170841352 0.2250582474453301  0.2059000000000000 0.0340000000000000 0.0420000000000000                                                            
M32_140710  140710 M32  149.54945373535156 1.9859980344772337 0.8892 1.785491639 1.029405304 2.1677041048196948 0.2755210383094468 0.3129559619927953 -0.4248000000000000 0.1437999999999999 0.1335000000000000                                                            
M32_140463  140463 M32  149.61781311035156 1.9823329448699951 0.7016 2.041502769 1.335271337 3.7687731744534743 0.7167962688487624 0.7193996451278734 -0.2535000000000000 0.0970999999999999 0.0987000000000000                                                            
M32_68126    68126 M32  149.47763061523438 1.9356479644775391 0.6735 1.975424924 1.225759156 5.1903901019708218 1.0493254460795991 0.9118853250099482 -0.3617999999999999 0.0989000000000000 0.0959999999999999                                                            
M32_69531    69531 M32  149.45431518554688 1.9517649412155151 0.8881 1.895235085 1.058910691 2.0072432216432947 0.1076890658599421 0.1705462030142434  0.1412000000000000 0.0898999999999999 0.1011999999999999                                                            
M32_65319    65319 M32  149.63360595703125 1.9031840562820437 0.6601 2.024723949 1.261739107 3.0401849166294421 0.2583104969052253 0.4277173810544522  0.1039000000000000 0.0499000000000000 0.0452999999999999                                                            
M32_57970    57970 M32  149.61183166503906 1.8149689435958865 0.6620 1.961015233 1.440424125 2.1433840767267629 0.2926647264613688 0.5739782072083843 -0.1609000000000000 0.1824000000000000 0.1517000000000000                                                            
M32_64992    64992 M32  149.65591430664062 1.9003460407257080 0.7865 1.934629184 1.167774343 2.7014690729572468 0.4316931517103604 0.6350990027323891 -0.1770000000000000 0.1245000000000000 0.1163999999999999                                                            
M32_142641  142641 M32  149.56872558593750 2.0078110694885254 0.7648 1.852963320 1.303327653 2.0030878652699919 0.1254540230319602 0.1577399848416556  0.0856000000000000 0.0479000000000000 0.0517999999999999                                                            
M32_56708    56708 M32  149.57038879394531 1.7961850166320801 0.6608 2.107244086 1.301484010 4.0095903122771954 0.5742567032643062 0.8983147464247121  0.1332000000000000 0.0355000000000000 0.0343999999999999  0.3844100000000000  0.0358149999999999  0.0360650000000000
M32_66077    66077 M32  149.63072204589844 1.9122209548950195 0.6625 2.056165026 1.360504166 2.3960727497455654 0.2493756950672614 0.4810964736695837 -0.2413000000000000 0.1496000000000000 0.1001999999999999                                                            
M32_141459  141459 M32  149.54957580566406 1.9939780235290527 0.8883 1.909706472 1.062138164 2.4054703049880954 0.1401316416674073 0.1683795220035252  0.0293999999999999 0.0515999999999999 0.0441000000000000                                                            
M32_54150    54150 M32  149.63682556152344 1.7661249637603760 0.6717 1.951830304 1.257635896 2.0830514650217462 0.1803447622488227 0.2340644786633659 -0.0156000000000000 0.0710000000000000 0.0716000000000000                                                            
M32_55118    55118 M32  149.65054321289062 1.7778320312500000 0.6731 2.028208708 1.213315174 3.5612298094276205 1.1111046980443555 0.9118438555168440 -0.0024999999999999 0.0810000000000000 0.0780999999999999                                                            
M101_205687 205687 M101 150.08050537109375 2.4622468948364258 0.7277 1.948440944 1.096910548 3.7480036055170451 0.5436961255247431 0.5695864172163985 -0.1313000000000000 0.0668000000000000 0.0660000000000000                                                            
M101_206745 206745 M101 150.09158325195312 2.4750990867614746 0.7280 1.877494374 1.229513670 2.4649039456046582 0.2712961216627894 0.3445120206052579  0.0517000000000000 0.0822000000000000 0.0863999999999999                                                            
M101_211286 211286 M101 150.27990722656250 2.5328350067138672 0.7037 1.775513982 1.056524384 2.0469159022704591 0.1927697999660790 0.1824007642710821 -0.1505999999999999 0.0574000000000000 0.0636999999999999                                                            
M101_209935 209935 M101 150.16537475585938 2.5180940628051758 0.6528 1.857968425 1.064308903 1.7418068733916141 0.1949180051191403 0.1885009514526665 -0.0353999999999999 0.0900000000000000 0.1004999999999999                                                            
M101_126578 126578 M101 150.09805297851562 2.2813670635223389 0.7503 2.173613148 1.366117811 3.1981586216666069 0.7857422535887669 1.0000355954766125 -0.1207000000000000 0.1022000000000000 0.0931000000000000                                                            
M101_205548 205548 M101 150.29197692871094 2.4581570625305176 0.8746 1.887404957 1.237362779 2.3517979095583685 0.3909785091580801 0.4223867550461254 -0.2762000000000000 0.1526000000000000 0.1500000000000000                                                            
M101_205655 205655 M101 150.25373840332031 2.4594700336456299 0.6953 1.942779164 1.197881226 2.3030321463117613 0.2895398408875816 0.3892348776767119  0.1995000000000000 0.0593000000000000 0.0817000000000000                                                            
M101_205742 205742 M101 150.08876037597656 2.4606409072875977 0.7274 1.978943854 1.140331400 5.9360834819137027 0.8952760955225858 0.9513162786010988 -0.1291999999999999 0.0575000000000000 0.0620999999999999                                                            
M101_206501 206501 M101 150.13035583496094 2.4721529483795166 0.9260 1.762728235 1.060939182 4.1077121255338769 1.5776538986550743 1.4121326562901830 -0.2757000000000000 0.1593000000000000 0.1737000000000000                                                            
M101_206511 206511 M101 150.31451416015625 2.4729158878326416 0.9028 2.049086421 1.138755956 5.0141809203089407 1.2134402730953149 1.0321746947166599 -0.0977000000000000 0.1098000000000000 0.1081999999999999                                                            
M101_206573 206573 M101 150.26716613769531 2.4697699546813965 0.7021 2.037573711 1.187544532 3.4641764103524881 0.3366108725955246 0.3996257041951614 -0.0588999999999999 0.0350000000000000 0.0326000000000000                                                            
M101_206669 206669 M101 150.16903686523438 2.4736618995666504 0.6716 2.102973334 1.290049415 7.6260561741867230 1.1080134900226064 0.8727142702713737 -0.0988000000000000 0.0563000000000000 0.0569000000000000                                                            
M101_206858 206858 M101 150.09439086914062 2.4782130718231201 0.7255 1.847191042 0.904263097 1.3816562311673284 0.0967139836624580 0.0846247357046508  0.0171000000000000 0.0483000000000000 0.0595000000000000                                                            
M101_207825 207825 M101 150.29466247558594 2.4887039661407471 0.6970 1.972378052 1.116318637 3.0549211132155132 0.2476043967078112 0.1885169838570838  0.0559999999999999 0.0276000000000000 0.0289000000000000                                                            
M101_125244 125244 M101 150.26287841796875 2.2673130035400391 0.9769 1.617953255 0.924903247 1.4996848355023735 0.1571184135619731 0.3736310406023187  0.0605000000000000 0.1333000000000000 0.1304000000000000                                                            
M101_211409 211409 M101 150.27272033691406 2.5343599319458008 0.7144 2.109551453 1.266059500 2.9709818591187291 0.5274363614619505 0.6533096306046211  0.2559000000000000 0.0870000000000000 0.1109000000000000                                                            
M101_140050 140050 M101 150.14167785644531 2.4460620880126958 0.8989 1.909712333 1.026786639 2.4671752518516010 0.2919972811752706 0.3300591835852766 -0.0189000000000000 0.0897000000000000 0.0847000000000000                                                            
M101_139423 139423 M101 150.10554504394531 2.4390139579772949 0.7503 1.899093314 1.127166039 2.1086281499332893 0.2228580746819138 0.1747906468093440 -0.3019000000000000 0.0786000000000000 0.0799000000000000                                                            
M101_127946 127946 M101 150.07485961914062 2.2986578941345210 0.9396 1.799386110 1.106257598 1.8932152757774652 0.3696677302515065 0.5061134844599045  0.0730000000000000 0.1738000000000000 0.1668000000000000                                                            
M101_129358 129358 M101 150.16879272460938 2.3154659271240234 0.8524 1.768832953 1.014547689 3.0711427260678343 0.5240031487490161 0.5678468669979215 -0.3796000000000000 0.1152999999999999 0.1183000000000000                                                            
M101_130005 130005 M101 150.15290832519531 2.3229079246521001 0.8346 2.034245842 1.171329806 3.6399884030888017 0.7543244732061132 0.8163467076697261 -0.1044000000000000 0.2175000000000000 0.1156000000000000                                                            
M101_131013 131013 M101 150.28303527832031 2.3340280055999760 0.6769 1.957283704 1.318098138 2.5562304271125456 0.5203169258942802 0.6804144415540585 -0.0670000000000000 0.1201999999999999 0.1087000000000000                                                            
M101_128133 128133 M101 150.31333923339844 2.2991490364074707 0.6668 1.954506090 1.258318449 3.8512348242893149 1.3354900619418351 1.2743022702592404  0.0181000000000000 0.0802000000000000 0.0761999999999999  0.1520900000000000  0.0827300000000000  0.0778799999999999
M101_132394 132394 M101 150.25486755371094 2.3514270782470703 0.7257 1.922204759 1.152692037 3.5180337377370257 0.6853083946824237 0.5111460957974109  0.0501000000000000 0.0482000000000000 0.0523999999999999                                                            
M101_132761 132761 M101 150.16256713867188 2.3567180633544922 0.6619 1.884518231 0.983441966 2.2573557110214471 0.1237065359128346 0.1086330504444637 -0.0514000000000000 0.0484000000000000 0.0433999999999999                                                            
M102_212391 212391 M102 150.09899902343750 2.5460739135742188 0.7260 1.980924499 1.133272518 2.6278465408384930 0.0913676881013210 0.1361439061112405  0.2654999999999999 0.0698999999999999 0.1028999999999999                                                            
M102_206499 206499 M102 149.90077209472656 2.4743270874023442 0.7303 1.841837789 1.088266631 1.1413004802139923 0.1072200120726015 0.4157403409285677 -0.1297000000000000 0.1859999999999999 0.1003000000000000  0.3857100000000000  0.1001000000000000  0.1159900000000000
M102_248444 248444 M102 149.89814758300781 2.6245079040527344 0.6676 2.023824862 1.420390148 2.5462438907576330 0.3195304058162198 0.6015379749861312  0.1190000000000000 0.0762000000000000 0.0662000000000000  0.4337800000000000  0.0831200000000000  0.0909649999999999
M102_213986 213986 M102 149.91372680664062 2.5655710697174072 0.7012 1.569477478 0.839182536 1.1166061101192393 0.0712189321742136 0.0604203937218057 -0.2005000000000000 0.0546999999999999 0.0625000000000000  0.0163549999999999  0.0859949999999999  0.0753250000000000
M102_206842 206842 M102 150.09280395507812 2.4786520004272461 0.7258 1.882423298 1.033931428 3.4889922117346077 0.6571567791263568 0.4948760097088457 -0.2794999999999999 0.0785000000000000 0.0946999999999999                                                            
M102_208172 208172 M102 149.92758178710938 2.4959120750427246 0.7334 1.848103510 1.202337942 3.0060763026282307 0.6617189637589704 0.7385503497184329 -0.0727000000000000 0.1083000000000000 0.1155000000000000                                                            
M102_222287 222287 M102 150.04603576660156 2.6638360023498531 0.7568 2.011234337 1.156592903 2.5568190886896862 0.1978130622417430 0.3532376111459696  0.0780999999999999 0.0457000000000000 0.0490999999999999                                                            

